Exposing Influence Campaigns in the Age of LLMs: A Behavioral-Based AI Approach to Detecting State-Sponsored Trolls

The detection of state-sponsored trolls operating in influence campaigns on social media is a critical and unsolved challenge for the research community, which has significant implications beyond the online realm. To address this challenge, we propose a new AI-based solution that identifies troll accounts solely through behavioral cues associated with their sequences of sharing activity, encompassing both their actions and the feedback they receive from others. Our approach does not incorporate any textual content shared and consists of two steps: First, we leverage an LSTM-based classifier to determine whether account sequences belong to a state-sponsored troll or an organic, legitimate user. Second, we employ the classified sequences to calculate a metric named the "Troll Score", quantifying the degree to which an account exhibits troll-like behavior. To assess the effectiveness of our method, we examine its performance in the context of the 2016 Russian interference campaign during the U.S. Presidential election. Our experiments yield compelling results, demonstrating that our approach can identify account sequences with an AUC close to 99% and accurately differentiate between Russian trolls and organic users with an AUC of 91%. Notably, our behavioral-based approach holds a significant advantage in the ever-evolving landscape, where textual and linguistic properties can be easily mimicked by Large Language Models (LLMs): In contrast to existing language-based techniques, it relies on more challenging-to-replicate behavioral cues, ensuring greater resilience in identifying influence campaigns, especially given the potential increase in the usage of LLMs for generating inauthentic content. Finally, we assessed the generalizability of our solution to various entities driving different information operations and found promising results that will guide future research.

==> Results/InfoOps_sample_x_y_trolls_100.txt <==
0 0.0 0.0
1 0.0 0.009009009009009009
2 0.0 0.018018018018018018
3 0.0 0.02702702702702703
4 0.0 0.036036036036036036
5 0.006616257131099701 0.04504504504504504
6 0.01886792480945587 0.05405405405405406
7 0.15555556118488312 0.06306306306306306
8 0.3437831997871399 0.07207207207207207
9 0.3478260934352875 0.08108108108108109
10 0.37037035822868347 0.09009009009009009
11 0.3870967626571655 0.0990990990990991
12 0.39546599984169006 0.10810810810810811
13 0.4966367781162262 0.11711711711711711
14 0.5483871102333069 0.12612612612612611
15 0.5541401505470276 0.13513513513513514
16 0.7037037014961243 0.14414414414414414
17 0.7516340017318726 0.15315315315315314
18 0.7692307829856873 0.16216216216216217
19 0.8214285969734192 0.17117117117117117
20 0.8452649116516113 0.18018018018018017
21 0.8487544655799866 0.1891891891891892
22 0.8866141438484192 0.1981981981981982
23 0.9027397036552429 0.2072072072072072
24 0.919410765171051 0.21621621621621623
25 0.930232584476471 0.22522522522522523
26 0.9376026391983032 0.23423423423423423
27 0.9623115658760071 0.24324324324324326
28 0.9716209769248962 0.25225225225225223
29 0.9967553615570068 0.26126126126126126
30 1.0 0.2702702702702703
31 1.0 0.27927927927927926
32 1.0 0.2882882882882883
33 1.0 0.2972972972972973
34 1.0 0.3063063063063063
35 1.0 0.3153153153153153
36 1.0 0.32432432432432434
37 1.0 0.3333333333333333
38 1.0 0.34234234234234234
39 1.0 0.35135135135135137
40 1.0 0.36036036036036034
41 1.0 0.36936936936936937
42 1.0 0.3783783783783784
43 1.0 0.38738738738738737
44 1.0 0.3963963963963964
45 1.0 0.40540540540540543
46 1.0 0.4144144144144144
47 1.0 0.42342342342342343
48 1.0 0.43243243243243246
49 1.0 0.44144144144144143
50 1.0 0.45045045045045046
51 1.0 0.4594594594594595
52 1.0 0.46846846846846846
53 1.0 0.4774774774774775
54 1.0 0.4864864864864865
55 1.0 0.4954954954954955
56 1.0 0.5045045045045045
57 1.0 0.5135135135135135
58 1.0 0.5225225225225225
59 1.0 0.5315315315315315
60 1.0 0.5405405405405406
61 1.0 0.5495495495495496
62 1.0 0.5585585585585585
63 1.0 0.5675675675675675
64 1.0 0.5765765765765766
65 1.0 0.5855855855855856
66 1.0 0.5945945945945946
67 1.0 0.6036036036036037
68 1.0 0.6126126126126126
69 1.0 0.6216216216216216
70 1.0 0.6306306306306306
71 1.0 0.6396396396396397
72 1.0 0.6486486486486487
73 1.0 0.6576576576576577
74 1.0 0.6666666666666666
75 1.0 0.6756756756756757
76 1.0 0.6846846846846847
77 1.0 0.6936936936936937
78 1.0 0.7027027027027027
79 1.0 0.7117117117117117
80 1.0 0.7207207207207207
81 1.0 0.7297297297297297
82 1.0 0.7387387387387387
83 1.0 0.7477477477477478
84 1.0 0.7567567567567568
85 1.0 0.7657657657657657
86 1.0 0.7747747747747747
87 1.0 0.7837837837837838
88 1.0 0.7927927927927928
89 1.0 0.8018018018018018
90 1.0 0.8108108108108109
91 1.0 0.8198198198198198
92 1.0 0.8288288288288288
93 1.0 0.8378378378378378
94 1.0 0.8468468468468469
95 1.0 0.8558558558558559
96 1.0 0.8648648648648649
97 1.0 0.8738738738738738
98 1.0 0.8828828828828829
99 1.0 0.8918918918918919
100 1.0 0.9009009009009009
101 1.0 0.9099099099099099
102 1.0 0.918918918918919
103 1.0 0.9279279279279279
104 1.0 0.9369369369369369
105 1.0 0.9459459459459459
106 1.0 0.954954954954955
107 1.0 0.963963963963964
108 1.0 0.972972972972973
109 1.0 0.9819819819819819
110 1.0 0.990990990990991


==> Results/InfoOps_sample_x_y_users_100.txt <==
0 0.0 0.0
1 0.0 0.008695652173913044
2 0.0 0.017391304347826087
3 0.0 0.02608695652173913
4 0.0 0.034782608695652174
5 0.0 0.043478260869565216
6 0.0 0.05217391304347826
7 0.0 0.06086956521739131
8 0.0 0.06956521739130435
9 0.0 0.0782608695652174
10 0.0 0.08695652173913043
11 0.0 0.09565217391304348
12 0.0 0.10434782608695652
13 0.0 0.11304347826086956
14 0.0 0.12173913043478261
15 0.0 0.13043478260869565
16 0.0 0.1391304347826087
17 0.0 0.14782608695652175
18 0.0 0.1565217391304348
19 0.0 0.16521739130434782
20 0.0 0.17391304347826086
21 0.0 0.1826086956521739
22 0.0 0.19130434782608696
23 0.0 0.2
24 0.0 0.20869565217391303
25 0.0 0.21739130434782608
26 0.0 0.22608695652173913
27 0.0 0.23478260869565218
28 0.0 0.24347826086956523
29 0.0 0.25217391304347825
30 0.0 0.2608695652173913
31 0.0 0.26956521739130435
32 0.0 0.2782608695652174
33 0.0 0.28695652173913044
34 0.0 0.2956521739130435
35 0.0 0.30434782608695654
36 0.0 0.3130434782608696
37 0.0 0.3217391304347826
38 0.0 0.33043478260869563
39 0.0 0.3391304347826087
40 0.0 0.34782608695652173
41 0.0 0.3565217391304348
42 0.0 0.3652173913043478
43 0.0 0.3739130434782609
44 0.0 0.3826086956521739
45 0.0 0.391304347826087
46 0.0 0.4
47 0.0 0.40869565217391307
48 0.0 0.41739130434782606
49 0.0 0.4260869565217391
50 0.0 0.43478260869565216
51 0.0 0.4434782608695652
52 0.0 0.45217391304347826
53 0.0 0.4608695652173913
54 0.0 0.46956521739130436
55 0.0 0.4782608695652174
56 0.0 0.48695652173913045
57 0.0 0.4956521739130435
58 0.0 0.5043478260869565
59 0.0 0.5130434782608696
60 0.0 0.5217391304347826
61 0.0 0.5304347826086957
62 0.0 0.5391304347826087
63 0.0 0.5478260869565217
64 0.0 0.5565217391304348
65 0.0 0.5652173913043478
66 0.0 0.5739130434782609
67 0.0 0.5826086956521739
68 0.0 0.591304347826087
69 0.0 0.6
70 0.0 0.6086956521739131
71 0.0 0.6173913043478261
72 0.0 0.6260869565217392
73 0.0 0.6347826086956522
74 0.004434589762240648 0.6434782608695652
75 0.01420882623642683 0.6521739130434783
76 0.014686248265206814 0.6608695652173913
77 0.016260161995887756 0.6695652173913044
78 0.016806723549962044 0.6782608695652174
79 0.02529182843863964 0.6869565217391305
80 0.030927835032343864 0.6956521739130435
81 0.05000000074505806 0.7043478260869566
82 0.05454545468091965 0.7130434782608696
83 0.054801952093839645 0.7217391304347827
84 0.06878306716680527 0.7304347826086957
85 0.07102272659540176 0.7391304347826086
86 0.08130080997943878 0.7478260869565218
87 0.08256880939006805 0.7565217391304347
88 0.14146341383457184 0.7652173913043478
89 0.16149067878723145 0.7739130434782608
90 0.21581196784973145 0.782608695652174
91 0.22691132128238678 0.7913043478260869
92 0.23655913770198822 0.8
93 0.3169681429862976 0.808695652173913
94 0.37162160873413086 0.8173913043478261
95 0.403930127620697 0.8260869565217391
96 0.5 0.8347826086956521
97 0.5106382966041565 0.8434782608695652
98 0.556503176689148 0.8521739130434782
99 0.6601009964942932 0.8608695652173913
100 0.7998500466346741 0.8695652173913043
101 0.8081395626068115 0.8782608695652174
102 0.8126984238624573 0.8869565217391304
103 0.864696741104126 0.8956521739130435
104 0.9003215432167053 0.9043478260869565
105 1.0 0.9130434782608695
106 1.0 0.9217391304347826
107 1.0 0.9304347826086956
108 1.0 0.9391304347826087
109 1.0 0.9478260869565217
110 1.0 0.9565217391304348
111 1.0 0.9652173913043478
112 1.0 0.9739130434782609
113 1.0 0.9826086956521739
114 1.0 0.991304347826087


==> Results/sample_x_y_trolls_100.txt <==
0	0	0
1	0	0.003610108
2	0	0.007220217
3	0	0.010830325
4	0	0.014440433
5	0.102957636	0.018050542
6	0.176630437	0.02166065
7	0.19701162	0.025270758
8	0.210382506	0.028880866
9	0.243317977	0.032490975
10	0.297766745	0.036101083
11	0.332407415	0.039711191
12	0.336956531	0.0433213
13	0.338345855	0.046931408
14	0.352941185	0.050541516
15	0.37588653	0.054151625
16	0.383378029	0.057761733
17	0.397058815	0.061371841
18	0.40697673	0.064981949
19	0.409638554	0.068592058
20	0.417910457	0.072202166
21	0.423076928	0.075812274
22	0.426315784	0.079422383
23	0.442105263	0.083032491
24	0.44262296	0.086642599
25	0.449856728	0.090252708
26	0.45161289	0.093862816
27	0.462337673	0.097472924
28	0.470588237	0.101083032
29	0.477324277	0.104693141
30	0.509977818	0.108303249
31	0.514705896	0.111913357
32	0.571428597	0.115523466
33	0.574908674	0.119133574
34	0.579972208	0.122743682
35	0.583783805	0.126353791
36	0.589743614	0.129963899
37	0.591836751	0.133574007
38	0.600000024	0.137184116
39	0.617318451	0.140794224
40	0.623853207	0.144404332
41	0.645320177	0.14801444
42	0.647696495	0.151624549
43	0.653846145	0.155234657
44	0.661383271	0.158844765
45	0.663865566	0.162454874
46	0.673267305	0.166064982
47	0.704391897	0.16967509
48	0.706043959	0.173285199
49	0.713178277	0.176895307
50	0.720739245	0.180505415
51	0.722397447	0.184115523
52	0.734234214	0.187725632
53	0.734693885	0.19133574
54	0.73828125	0.194945848
55	0.744721711	0.198555957
56	0.746913552	0.202166065
57	0.750642657	0.205776173
58	0.756892204	0.209386282
59	0.759336114	0.21299639
60	0.759792626	0.216606498
61	0.764397919	0.220216606
62	0.764705896	0.223826715
63	0.765517235	0.227436823
64	0.770491779	0.231046931
65	0.77247709	0.23465704
66	0.777777791	0.238267148
67	0.781021893	0.241877256
68	0.781553388	0.245487365
69	0.782051265	0.249097473
70	0.782868505	0.252707581
71	0.783475757	0.25631769
72	0.78747201	0.259927798
73	0.787878811	0.263537906
74	0.788461566	0.267148014
75	0.791489363	0.270758123
76	0.800000012	0.274368231
77	0.802955687	0.277978339
78	0.80392158	0.281588448
79	0.810457528	0.285198556
80	0.814307451	0.288808664
81	0.816062152	0.292418773
82	0.818840563	0.296028881
83	0.822429895	0.299638989
84	0.822866321	0.303249097
85	0.823420048	0.306859206
86	0.825737238	0.310469314
87	0.827160478	0.314079422
88	0.828671336	0.317689531
89	0.82938391	0.321299639
90	0.8295964	0.324909747
91	0.83164984	0.328519856
92	0.834905684	0.332129964
93	0.836752892	0.335740072
94	0.840601504	0.339350181
95	0.840830445	0.342960289
96	0.848920882	0.346570397
97	0.854508221	0.350180505
98	0.854922295	0.353790614
99	0.858695626	0.357400722
100	0.861423194	0.36101083
101	0.866666675	0.364620939
102	0.867924511	0.368231047
103	0.867995381	0.371841155
104	0.868217051	0.375451264
105	0.869918704	0.379061372
106	0.874628663	0.38267148
107	0.876923084	0.386281588
108	0.878470242	0.389891697
109	0.883386552	0.393501805
110	0.887931049	0.397111913
111	0.892703891	0.400722022
112	0.892857134	0.40433213
113	0.892857134	0.407942238
114	0.893424034	0.411552347
115	0.89358443	0.415162455
116	0.896919847	0.418772563
117	0.89866668	0.422382671
118	0.89959842	0.42599278
119	0.901041687	0.429602888
120	0.901234567	0.433212996
121	0.901826501	0.436823105
122	0.902135253	0.440433213
123	0.91219914	0.444043321
124	0.912663758	0.44765343
125	0.913294792	0.451263538
126	0.9140625	0.454873646
127	0.914563119	0.458483755
128	0.915094316	0.462093863
129	0.915662646	0.465703971
130	0.917525768	0.469314079
131	0.918256104	0.472924188
132	0.92125982	0.476534296
133	0.925505042	0.480144404
134	0.92592591	0.483754513
135	0.92600286	0.487364621
136	0.932330847	0.490974729
137	0.932551324	0.494584838
138	0.933333337	0.498194946
139	0.939999998	0.501805054
140	0.943262398	0.505415162
141	0.943396211	0.509025271
142	0.944444418	0.512635379
143	0.944685102	0.516245487
144	0.945945919	0.519855596
145	0.94740653	0.523465704
146	0.948051929	0.527075812
147	0.951401889	0.530685921
148	0.951417029	0.534296029
149	0.951754391	0.537906137
150	0.952787578	0.541516245
151	0.95348835	0.545126354
152	0.95418644	0.548736462
153	0.957983196	0.55234657
154	0.958076477	0.555956679
155	0.960368872	0.559566787
156	0.961714983	0.563176895
157	0.96280992	0.566787004
158	0.963855445	0.570397112
159	0.967391312	0.57400722
160	0.967574716	0.577617329
161	0.972680926	0.581227437
162	0.973244131	0.584837545
163	0.973333359	0.588447653
164	0.974478841	0.592057762
165	0.974637687	0.59566787
166	0.975806475	0.599277978
167	0.976860702	0.602888087
168	0.977528095	0.606498195
169	0.977924943	0.610108303
170	0.978369355	0.613718412
171	0.978836	0.61732852
172	0.978947341	0.620938628
173	0.979381442	0.624548736
174	0.979789972	0.628158845
175	0.979932189	0.631768953
176	0.980132461	0.635379061
177	0.980318427	0.63898917
178	0.980392158	0.642599278
179	0.981249988	0.646209386
180	0.981693387	0.649819495
181	0.981785059	0.653429603
182	0.98202616	0.657039711
183	0.982717037	0.660649819
184	0.983806968	0.664259928
185	0.984790862	0.667870036
186	0.985294104	0.671480144
187	0.985793352	0.675090253
188	0.986511469	0.678700361
189	0.987251103	0.682310469
190	0.988110065	0.685920578
191	0.988320649	0.689530686
192	0.98888886	0.693140794
193	0.989247322	0.696750903
194	0.989289165	0.700361011
195	0.989583313	0.703971119
196	0.989637315	0.707581227
197	0.98989898	0.711191336
198	0.990033567	0.714801444
199	0.990257263	0.718411552
200	0.990419567	0.722021661
201	0.991246164	0.725631769
202	0.991452992	0.729241877
203	0.991596639	0.732851986
204	0.992287278	0.736462094
205	0.993375778	0.740072202
206	0.993449748	0.74368231
207	0.9935233	0.747292419
208	0.994265914	0.750902527
209	0.994276941	0.754512635
210	0.994648635	0.758122744
211	0.994735479	0.761732852
212	0.994822025	0.76534296
213	0.994890332	0.768953069
214	0.995114386	0.772563177
215	0.995136738	0.776173285
216	0.995671391	0.779783394
217	0.995685101	0.783393502
218	0.99669379	0.78700361
219	0.997195959	0.790613718
220	0.997664392	0.794223827
221	0.99770391	0.797833935
222	0.997802198	0.801444043
223	0.998031557	0.805054152
224	0.998047888	0.80866426
225	0.998262525	0.812274368
226	0.998314857	0.815884477
227	0.998373151	0.819494585
228	0.998662412	0.823104693
229	0.999024391	0.826714801
230	0.99957788	0.83032491
231	0.999723732	0.833935018
232	0.999764442	0.837545126
233	0.999829173	0.841155235
234	1	0.844765343
235	1	0.848375451
236	1	0.85198556
237	1	0.855595668
238	1	0.859205776
239	1	0.862815884
240	1	0.866425993
241	1	0.870036101
242	1	0.873646209
243	1	0.877256318
244	1	0.880866426
245	1	0.884476534
246	1	0.888086643
247	1	0.891696751
248	1	0.895306859
249	1	0.898916968
250	1	0.902527076
251	1	0.906137184
252	1	0.909747292
253	1	0.913357401
254	1	0.916967509
255	1	0.920577617
256	1	0.924187726
257	1	0.927797834
258	1	0.931407942
259	1	0.935018051
260	1	0.938628159
261	1	0.942238267
262	1	0.945848375
263	1	0.949458484
264	1	0.953068592
265	1	0.9566787
266	1	0.960288809
267	1	0.963898917
268	1	0.967509025
269	1	0.971119134
270	1	0.974729242
271	1	0.97833935
272	1	0.981949458
273	1	0.985559567
274	1	0.989169675
275	1	0.992779783
276	1	0.996389892

==> Results/sample_x_y_trolls_200.txt <==
0	0	0
1	0.027237354	0.004166667
2	0.121951222	0.008333333
3	0.143877551	0.0125
4	0.152173907	0.016666667
5	0.172690764	0.020833333
6	0.194139197	0.025
7	0.225563914	0.029166667
8	0.245491475	0.033333333
9	0.25	0.0375
10	0.276005536	0.041666667
11	0.330944031	0.045833333
12	0.333523065	0.05
13	0.365801901	0.054166667
14	0.392156869	0.058333333
15	0.406504065	0.0625
16	0.46875	0.066666667
17	0.486988842	0.070833333
18	0.5	0.075
19	0.516853929	0.079166667
20	0.526717544	0.083333333
21	0.537084401	0.0875
22	0.546632111	0.091666667
23	0.547368407	0.095833333
24	0.559850395	0.1
25	0.58922559	0.104166667
26	0.608294904	0.108333333
27	0.609756112	0.1125
28	0.617161691	0.116666667
29	0.644588053	0.120833333
30	0.653284669	0.125
31	0.667458415	0.129166667
32	0.670454562	0.133333333
33	0.677685976	0.1375
34	0.679611623	0.141666667
35	0.701550364	0.145833333
36	0.705479443	0.15
37	0.710088134	0.154166667
38	0.713754654	0.158333333
39	0.74129355	0.1625
40	0.754578769	0.166666667
41	0.78125	0.170833333
42	0.783505142	0.175
43	0.783707857	0.179166667
44	0.783908069	0.183333333
45	0.789625347	0.1875
46	0.794029832	0.191666667
47	0.797677279	0.195833333
48	0.811320782	0.2
49	0.811475396	0.204166667
50	0.825273037	0.208333333
51	0.826873362	0.2125
52	0.82802546	0.216666667
53	0.834600747	0.220833333
54	0.836283207	0.225
55	0.844311357	0.229166667
56	0.848837197	0.233333333
57	0.855300844	0.2375
58	0.870967746	0.241666667
59	0.872483194	0.245833333
60	0.879464269	0.25
61	0.884832203	0.254166667
62	0.888554215	0.258333333
63	0.892156839	0.2625
64	0.899461389	0.266666667
65	0.9009009	0.270833333
66	0.907770038	0.275
67	0.91465199	0.279166667
68	0.916666687	0.283333333
69	0.918072283	0.2875
70	0.92693162	0.291666667
71	0.928911388	0.295833333
72	0.933333337	0.3
73	0.939089	0.304166667
74	0.94193548	0.308333333
75	0.943661988	0.3125
76	0.946107805	0.316666667
77	0.948314607	0.320833333
78	0.949327826	0.325
79	0.949657857	0.329166667
80	0.950109601	0.333333333
81	0.953333318	0.3375
82	0.955752194	0.341666667
83	0.957913578	0.345833333
84	0.958394587	0.35
85	0.961139917	0.354166667
86	0.961904764	0.358333333
87	0.961937726	0.3625
88	0.962745249	0.366666667
89	0.963659644	0.370833333
90	0.966911793	0.375
91	0.967479646	0.379166667
92	0.969696999	0.383333333
93	0.970339	0.3875
94	0.97046411	0.391666667
95	0.971757174	0.395833333
96	0.973128617	0.4
97	0.973988414	0.404166667
98	0.974634171	0.408333333
99	0.975495934	0.4125
100	0.980169952	0.416666667
101	0.980582535	0.420833333
102	0.980603158	0.425
103	0.981171548	0.429166667
104	0.982142866	0.433333333
105	0.982521832	0.4375
106	0.983870983	0.441666667
107	0.98407644	0.445833333
108	0.985815585	0.45
109	0.985832691	0.454166667
110	0.986014009	0.458333333
111	0.986235619	0.4625
112	0.986883223	0.466666667
113	0.988056481	0.470833333
114	0.989189208	0.475
115	0.989212513	0.479166667
116	0.989495039	0.483333333
117	0.990575731	0.4875
118	0.990772128	0.491666667
119	0.992272019	0.495833333
120	0.993678749	0.5
121	0.994555771	0.504166667
122	0.994890869	0.508333333
123	0.994974852	0.5125
124	0.995226741	0.516666667
125	0.995251536	0.520833333
126	0.996054709	0.525
127	0.996503472	0.529166667
128	0.996515691	0.533333333
129	0.996901691	0.5375
130	0.99693501	0.541666667
131	0.997188091	0.545833333
132	0.997222185	0.55
133	0.997401834	0.554166667
134	0.997493267	0.558333333
135	0.997605145	0.5625
136	0.998136461	0.566666667
137	0.998140931	0.570833333
138	0.998170555	0.575
139	0.998198926	0.579166667
140	0.998913646	0.583333333
141	0.999017239	0.5875
142	0.999327242	0.591666667
143	0.999513328	0.595833333
144	0.999555767	0.6
145	0.99986124	0.604166667
146	0.999889791	0.608333333
147	0.999903202	0.6125
148	0.999914289	0.616666667
149	1	0.620833333
150	1	0.625
151	1	0.629166667
152	1	0.633333333
153	1	0.6375
154	1	0.641666667
155	1	0.645833333
156	1	0.65
157	1	0.654166667
158	1	0.658333333
159	1	0.6625
160	1	0.666666667
161	1	0.670833333
162	1	0.675
163	1	0.679166667
164	1	0.683333333
165	1	0.6875
166	1	0.691666667
167	1	0.695833333
168	1	0.7
169	1	0.704166667
170	1	0.708333333
171	1	0.7125
172	1	0.716666667
173	1	0.720833333
174	1	0.725
175	1	0.729166667
176	1	0.733333333
177	1	0.7375
178	1	0.741666667
179	1	0.745833333
180	1	0.75
181	1	0.754166667
182	1	0.758333333
183	1	0.7625
184	1	0.766666667
185	1	0.770833333
186	1	0.775
187	1	0.779166667
188	1	0.783333333
189	1	0.7875
190	1	0.791666667
191	1	0.795833333
192	1	0.8
193	1	0.804166667
194	1	0.808333333
195	1	0.8125
196	1	0.816666667
197	1	0.820833333
198	1	0.825
199	1	0.829166667
200	1	0.833333333
201	1	0.8375
202	1	0.841666667
203	1	0.845833333
204	1	0.85
205	1	0.854166667
206	1	0.858333333
207	1	0.8625
208	1	0.866666667
209	1	0.870833333
210	1	0.875
211	1	0.879166667
212	1	0.883333333
213	1	0.8875
214	1	0.891666667
215	1	0.895833333
216	1	0.9
217	1	0.904166667
218	1	0.908333333
219	1	0.9125
220	1	0.916666667
221	1	0.920833333
222	1	0.925
223	1	0.929166667
224	1	0.933333333
225	1	0.9375
226	1	0.941666667
227	1	0.945833333
228	1	0.95
229	1	0.954166667
230	1	0.958333333
231	1	0.9625
232	1	0.966666667
233	1	0.970833333
234	1	0.975
235	1	0.979166667
236	1	0.983333333
237	1	0.9875
238	1	0.991666667
239	1	0.995833333

==> Results/sample_x_y_trolls_200_C1.txt <==
0   0   0
0	0.027237354	0
1	0.143877551	0.005347594
2	0.172690764	0.010695187
3	0.194139197	0.016042781
4	0.225563914	0.021390374
5	0.245491475	0.026737968
6	0.25	0.032085561
7	0.276005536	0.037433155
8	0.330944031	0.042780749
9	0.333523065	0.048128342
10	0.365801901	0.053475936
11	0.392156869	0.058823529
12	0.46875	0.064171123
13	0.486988842	0.069518717
14	0.5	0.07486631
15	0.516853929	0.080213904
16	0.537084401	0.085561497
17	0.546632111	0.090909091
18	0.547368407	0.096256684
19	0.559850395	0.101604278
20	0.58922559	0.106951872
21	0.644588053	0.112299465
22	0.677685976	0.117647059
23	0.679611623	0.122994652
24	0.705479443	0.128342246
25	0.74129355	0.13368984
26	0.78125	0.139037433
27	0.783707857	0.144385027
28	0.789625347	0.14973262
29	0.797677279	0.155080214
30	0.811475396	0.160427807
31	0.82802546	0.165775401
32	0.844311357	0.171122995
33	0.848837197	0.176470588
34	0.855300844	0.181818182
35	0.884832203	0.187165775
36	0.899461389	0.192513369
37	0.907770038	0.197860963
38	0.91465199	0.203208556
39	0.918072283	0.20855615
40	0.92693162	0.213903743
41	0.928911388	0.219251337
42	0.933333337	0.22459893
43	0.939089	0.229946524
44	0.94193548	0.235294118
45	0.943661988	0.240641711
46	0.946107805	0.245989305
47	0.948314607	0.251336898
48	0.949327826	0.256684492
49	0.949657857	0.262032086
50	0.950109601	0.267379679
51	0.953333318	0.272727273
52	0.955752194	0.278074866
53	0.957913578	0.28342246
54	0.958394587	0.288770053
55	0.961904764	0.294117647
56	0.961937726	0.299465241
57	0.962745249	0.304812834
58	0.963659644	0.310160428
59	0.966911793	0.315508021
60	0.967479646	0.320855615
61	0.970339	0.326203209
62	0.97046411	0.331550802
63	0.971757174	0.336898396
64	0.973128617	0.342245989
65	0.973988414	0.347593583
66	0.974634171	0.352941176
67	0.975495934	0.35828877
68	0.980169952	0.363636364
69	0.980582535	0.368983957
70	0.980603158	0.374331551
71	0.981171548	0.379679144
72	0.982521832	0.385026738
73	0.985815585	0.390374332
74	0.985832691	0.395721925
75	0.986014009	0.401069519
76	0.986235619	0.406417112
77	0.986883223	0.411764706
78	0.988056481	0.417112299
79	0.989189208	0.422459893
80	0.989212513	0.427807487
81	0.989495039	0.43315508
82	0.990575731	0.438502674
83	0.990772128	0.443850267
84	0.992272019	0.449197861
85	0.993678749	0.454545455
86	0.994555771	0.459893048
87	0.994890869	0.465240642
88	0.994974852	0.470588235
89	0.995226741	0.475935829
90	0.995251536	0.481283422
91	0.996054709	0.486631016
92	0.996503472	0.49197861
93	0.996515691	0.497326203
94	0.996901691	0.502673797
95	0.99693501	0.50802139
96	0.997188091	0.513368984
97	0.997222185	0.518716578
98	0.997401834	0.524064171
99	0.997493267	0.529411765
100	0.997605145	0.534759358
101	0.998136461	0.540106952
102	0.998140931	0.545454545
103	0.998170555	0.550802139
104	0.998198926	0.556149733
105	0.998913646	0.561497326
106	0.999017239	0.56684492
107	0.999327242	0.572192513
108	0.999513328	0.577540107
109	0.999555767	0.582887701
110	0.99986124	0.588235294
111	0.999889791	0.593582888
112	0.999903202	0.598930481
113	0.999914289	0.604278075
114	1	0.609625668
115	1	0.614973262
116	1	0.620320856
117	1	0.625668449
118	1	0.631016043
119	1	0.636363636
120	1	0.64171123
121	1	0.647058824
122	1	0.652406417
123	1	0.657754011
124	1	0.663101604
125	1	0.668449198
126	1	0.673796791
127	1	0.679144385
128	1	0.684491979
129	1	0.689839572
130	1	0.695187166
131	1	0.700534759
132	1	0.705882353
133	1	0.711229947
134	1	0.71657754
135	1	0.721925134
136	1	0.727272727
137	1	0.732620321
138	1	0.737967914
139	1	0.743315508
140	1	0.748663102
141	1	0.754010695
142	1	0.759358289
143	1	0.764705882
144	1	0.770053476
145	1	0.77540107
146	1	0.780748663
147	1	0.786096257
148	1	0.79144385
149	1	0.796791444
150	1	0.802139037
151	1	0.807486631
152	1	0.812834225
153	1	0.818181818
154	1	0.823529412
155	1	0.828877005
156	1	0.834224599
157	1	0.839572193
158	1	0.844919786
159	1	0.85026738
160	1	0.855614973
161	1	0.860962567
162	1	0.86631016
163	1	0.871657754
164	1	0.877005348
165	1	0.882352941
166	1	0.887700535
167	1	0.893048128
168	1	0.898395722
169	1	0.903743316
170	1	0.909090909
171	1	0.914438503
172	1	0.919786096
173	1	0.92513369
174	1	0.930481283
175	1	0.935828877
176	1	0.941176471
177	1	0.946524064
178	1	0.951871658
179	1	0.957219251
180	1	0.962566845
181	1	0.967914439
182	1	0.973262032
183	1	0.978609626
184	1	0.983957219
185	1	0.989304813
186	1	0.994652406
187 1   1

==> Results/sample_x_y_trolls_200_C2.txt <==
0   0   0
0	0.121951222	0
1	0.406504065	0.024390244
2	0.526717544	0.048780488
3	0.608294904	0.073170732
4	0.617161691	0.097560976
5	0.653284669	0.12195122
6	0.710088134	0.146341463
7	0.713754654	0.170731707
8	0.754578769	0.195121951
9	0.783908069	0.219512195
10	0.811320782	0.243902439
11	0.825273037	0.268292683
12	0.834600747	0.292682927
13	0.836283207	0.317073171
14	0.870967746	0.341463415
15	0.872483194	0.365853659
16	0.888554215	0.390243902
17	0.9009009	0.414634146
18	0.916666687	0.43902439
19	0.961139917	0.463414634
20	0.969696999	0.487804878
21	0.982142866	0.512195122
22	0.983870983	0.536585366
23	1	0.56097561
24	1	0.585365854
25	1	0.609756098
26	1	0.634146341
27	1	0.658536585
28	1	0.682926829
29	1	0.707317073
30	1	0.731707317
31	1	0.756097561
32	1	0.780487805
33	1	0.804878049
34	1	0.829268293
35	1	0.853658537
36	1	0.87804878
37	1	0.902439024
38	1	0.926829268
39	1	0.951219512
40	1	0.975609756
41  1   1

==> Results/sample_x_y_trolls_200_C3.txt <==
0	0	0
1	0.152173907	0.083333333
2	0.609756112	0.166666667
3	0.667458415	0.25
4	0.670454562	0.333333333
5	0.701550364	0.416666667
6	0.783505142	0.5
7	0.794029832	0.583333333
8	0.826873362	0.666666667
9	0.879464269	0.75
10	0.892156839	0.833333333
11	0.98407644	0.916666667
12  0.98407644  1
13  1   1

==> Results/sample_x_y_users_100.txt <==
0	0	0
1	0	0.000620347
2	0	0.001240695
3	0	0.001861042
4	0	0.00248139
5	0	0.003101737
6	0	0.003722084
7	0	0.004342432
8	0	0.004962779
9	0	0.005583127
10	0	0.006203474
11	0	0.006823821
12	0	0.007444169
13	0	0.008064516
14	0	0.008684864
15	0	0.009305211
16	0	0.009925558
17	0	0.010545906
18	0	0.011166253
19	0	0.0117866
20	0	0.012406948
21	0	0.013027295
22	0	0.013647643
23	0	0.01426799
24	0	0.014888337
25	0	0.015508685
26	0	0.016129032
27	0	0.01674938
28	0	0.017369727
29	0	0.017990074
30	0	0.018610422
31	0	0.019230769
32	0	0.019851117
33	0	0.020471464
34	0	0.021091811
35	0	0.021712159
36	0	0.022332506
37	0	0.022952854
38	0	0.023573201
39	0	0.024193548
40	0	0.024813896
41	0	0.025434243
42	0	0.026054591
43	0	0.026674938
44	0	0.027295285
45	0	0.027915633
46	0	0.02853598
47	0	0.029156328
48	0	0.029776675
49	0	0.030397022
50	0	0.03101737
51	0	0.031637717
52	0	0.032258065
53	0	0.032878412
54	0	0.033498759
55	0	0.034119107
56	0	0.034739454
57	0	0.035359801
58	0	0.035980149
59	0	0.036600496
60	0	0.037220844
61	0	0.037841191
62	0	0.038461538
63	0	0.039081886
64	0	0.039702233
65	0	0.040322581
66	0	0.040942928
67	0	0.041563275
68	0	0.042183623
69	0	0.04280397
70	0	0.043424318
71	0	0.044044665
72	0	0.044665012
73	0	0.04528536
74	0	0.045905707
75	0	0.046526055
76	0	0.047146402
77	0	0.047766749
78	0	0.048387097
79	0	0.049007444
80	0	0.049627792
81	0	0.050248139
82	0	0.050868486
83	0	0.051488834
84	0	0.052109181
85	0	0.052729529
86	0	0.053349876
87	0	0.053970223
88	0	0.054590571
89	0	0.055210918
90	0	0.055831266
91	0	0.056451613
92	0	0.05707196
93	0	0.057692308
94	0	0.058312655
95	0	0.058933002
96	0	0.05955335
97	0	0.060173697
98	0	0.060794045
99	0	0.061414392
100	0	0.062034739
101	0	0.062655087
102	0	0.063275434
103	0	0.063895782
104	0	0.064516129
105	0	0.065136476
106	0	0.065756824
107	0	0.066377171
108	0	0.066997519
109	0	0.067617866
110	0	0.068238213
111	0	0.068858561
112	0	0.069478908
113	0	0.070099256
114	0	0.070719603
115	0	0.07133995
116	0	0.071960298
117	0	0.072580645
118	0	0.073200993
119	0	0.07382134
120	0	0.074441687
121	0	0.075062035
122	0	0.075682382
123	0	0.07630273
124	0	0.076923077
125	0	0.077543424
126	0	0.078163772
127	0	0.078784119
128	0	0.079404467
129	0	0.080024814
130	0	0.080645161
131	0	0.081265509
132	0	0.081885856
133	0	0.082506203
134	0	0.083126551
135	0	0.083746898
136	0	0.084367246
137	0	0.084987593
138	0	0.08560794
139	0	0.086228288
140	0	0.086848635
141	0	0.087468983
142	0	0.08808933
143	0	0.088709677
144	0	0.089330025
145	0	0.089950372
146	0	0.09057072
147	0	0.091191067
148	0	0.091811414
149	0	0.092431762
150	0	0.093052109
151	0	0.093672457
152	0	0.094292804
153	0	0.094913151
154	0	0.095533499
155	0	0.096153846
156	0	0.096774194
157	0	0.097394541
158	0	0.098014888
159	0	0.098635236
160	0	0.099255583
161	0	0.099875931
162	0	0.100496278
163	0	0.101116625
164	0	0.101736973
165	0	0.10235732
166	0	0.102977667
167	0	0.103598015
168	0	0.104218362
169	0	0.10483871
170	0	0.105459057
171	0	0.106079404
172	0	0.106699752
173	0	0.107320099
174	0	0.107940447
175	0	0.108560794
176	0	0.109181141
177	0	0.109801489
178	0	0.110421836
179	0	0.111042184
180	0	0.111662531
181	0	0.112282878
182	0	0.112903226
183	0	0.113523573
184	0	0.114143921
185	0	0.114764268
186	0	0.115384615
187	0	0.116004963
188	0	0.11662531
189	0	0.117245658
190	0	0.117866005
191	0	0.118486352
192	0	0.1191067
193	0	0.119727047
194	0	0.120347395
195	0	0.120967742
196	0	0.121588089
197	0	0.122208437
198	0	0.122828784
199	0	0.123449132
200	0	0.124069479
201	0	0.124689826
202	0	0.125310174
203	0	0.125930521
204	0	0.126550868
205	0	0.127171216
206	0	0.127791563
207	0	0.128411911
208	0	0.129032258
209	0	0.129652605
210	0	0.130272953
211	0	0.1308933
212	0	0.131513648
213	0	0.132133995
214	0	0.132754342
215	0	0.13337469
216	0	0.133995037
217	0	0.134615385
218	0	0.135235732
219	0	0.135856079
220	0	0.136476427
221	0	0.137096774
222	0	0.137717122
223	0	0.138337469
224	0	0.138957816
225	0	0.139578164
226	0	0.140198511
227	0	0.140818859
228	0	0.141439206
229	0	0.142059553
230	0	0.142679901
231	0	0.143300248
232	0	0.143920596
233	0	0.144540943
234	0	0.14516129
235	0	0.145781638
236	0	0.146401985
237	0	0.147022333
238	0	0.14764268
239	0	0.148263027
240	0	0.148883375
241	0	0.149503722
242	0	0.150124069
243	0	0.150744417
244	0	0.151364764
245	0	0.151985112
246	0	0.152605459
247	0	0.153225806
248	0	0.153846154
249	0	0.154466501
250	0	0.155086849
251	0	0.155707196
252	0	0.156327543
253	0	0.156947891
254	0	0.157568238
255	0	0.158188586
256	0	0.158808933
257	0	0.15942928
258	0	0.160049628
259	0	0.160669975
260	0	0.161290323
261	0	0.16191067
262	0	0.162531017
263	0	0.163151365
264	0	0.163771712
265	0	0.16439206
266	0	0.165012407
267	0	0.165632754
268	0	0.166253102
269	0	0.166873449
270	0	0.167493797
271	0	0.168114144
272	0	0.168734491
273	0	0.169354839
274	0	0.169975186
275	0	0.170595533
276	0	0.171215881
277	0	0.171836228
278	0	0.172456576
279	0	0.173076923
280	0	0.17369727
281	0	0.174317618
282	0	0.174937965
283	0	0.175558313
284	0	0.17617866
285	0	0.176799007
286	0	0.177419355
287	0	0.178039702
288	0	0.17866005
289	0	0.179280397
290	0	0.179900744
291	0	0.180521092
292	0	0.181141439
293	0	0.181761787
294	0	0.182382134
295	0	0.183002481
296	0	0.183622829
297	0	0.184243176
298	0	0.184863524
299	0	0.185483871
300	0	0.186104218
301	0	0.186724566
302	0	0.187344913
303	0	0.187965261
304	0	0.188585608
305	0	0.189205955
306	0	0.189826303
307	0	0.19044665
308	0	0.191066998
309	0	0.191687345
310	0	0.192307692
311	0	0.19292804
312	0	0.193548387
313	0	0.194168734
314	0	0.194789082
315	0	0.195409429
316	0	0.196029777
317	0	0.196650124
318	0	0.197270471
319	0	0.197890819
320	0	0.198511166
321	0	0.199131514
322	0	0.199751861
323	0	0.200372208
324	0	0.200992556
325	0	0.201612903
326	0	0.202233251
327	0	0.202853598
328	0	0.203473945
329	0	0.204094293
330	0	0.20471464
331	0	0.205334988
332	0	0.205955335
333	0	0.206575682
334	0	0.20719603
335	0	0.207816377
336	0	0.208436725
337	0	0.209057072
338	0	0.209677419
339	0	0.210297767
340	0	0.210918114
341	0	0.211538462
342	0	0.212158809
343	0	0.212779156
344	0	0.213399504
345	0	0.214019851
346	0	0.214640199
347	0	0.215260546
348	0	0.215880893
349	0	0.216501241
350	0	0.217121588
351	0	0.217741935
352	0	0.218362283
353	0	0.21898263
354	0	0.219602978
355	0	0.220223325
356	0	0.220843672
357	0	0.22146402
358	0	0.222084367
359	0	0.222704715
360	0	0.223325062
361	0	0.223945409
362	0	0.224565757
363	0	0.225186104
364	0	0.225806452
365	0	0.226426799
366	0	0.227047146
367	0	0.227667494
368	0	0.228287841
369	0	0.228908189
370	0	0.229528536
371	0	0.230148883
372	0	0.230769231
373	0	0.231389578
374	0	0.232009926
375	0	0.232630273
376	0	0.23325062
377	0	0.233870968
378	0	0.234491315
379	0	0.235111663
380	0	0.23573201
381	0	0.236352357
382	0	0.236972705
383	0	0.237593052
384	0	0.2382134
385	0	0.238833747
386	0	0.239454094
387	0	0.240074442
388	0	0.240694789
389	0	0.241315136
390	0	0.241935484
391	0	0.242555831
392	0	0.243176179
393	0	0.243796526
394	0	0.244416873
395	0	0.245037221
396	0	0.245657568
397	0	0.246277916
398	0	0.246898263
399	0	0.24751861
400	0	0.248138958
401	0	0.248759305
402	0	0.249379653
403	0	0.25
404	0	0.250620347
405	0	0.251240695
406	0	0.251861042
407	0	0.25248139
408	0	0.253101737
409	0	0.253722084
410	0	0.254342432
411	0	0.254962779
412	0	0.255583127
413	0	0.256203474
414	0	0.256823821
415	0	0.257444169
416	0	0.258064516
417	0	0.258684864
418	0	0.259305211
419	0	0.259925558
420	0	0.260545906
421	0	0.261166253
422	0	0.2617866
423	0	0.262406948
424	0	0.263027295
425	0	0.263647643
426	0	0.26426799
427	0	0.264888337
428	0	0.265508685
429	0	0.266129032
430	0	0.26674938
431	0	0.267369727
432	0	0.267990074
433	0	0.268610422
434	0	0.269230769
435	0	0.269851117
436	0	0.270471464
437	0	0.271091811
438	0	0.271712159
439	0	0.272332506
440	0	0.272952854
441	0	0.273573201
442	0	0.274193548
443	0	0.274813896
444	0	0.275434243
445	0	0.276054591
446	0	0.276674938
447	0	0.277295285
448	0	0.277915633
449	0	0.27853598
450	0	0.279156328
451	0	0.279776675
452	0	0.280397022
453	0	0.28101737
454	0	0.281637717
455	0	0.282258065
456	0	0.282878412
457	0	0.283498759
458	0	0.284119107
459	0	0.284739454
460	0	0.285359801
461	0	0.285980149
462	0	0.286600496
463	0	0.287220844
464	0	0.287841191
465	0	0.288461538
466	0	0.289081886
467	0	0.289702233
468	0	0.290322581
469	0	0.290942928
470	0	0.291563275
471	0	0.292183623
472	0	0.29280397
473	0	0.293424318
474	0	0.294044665
475	0	0.294665012
476	0	0.29528536
477	0	0.295905707
478	0	0.296526055
479	0	0.297146402
480	0	0.297766749
481	0	0.298387097
482	0	0.299007444
483	0	0.299627792
484	0	0.300248139
485	0	0.300868486
486	0	0.301488834
487	0	0.302109181
488	0	0.302729529
489	0	0.303349876
490	0	0.303970223
491	0	0.304590571
492	0	0.305210918
493	0	0.305831266
494	0	0.306451613
495	0	0.30707196
496	0	0.307692308
497	0	0.308312655
498	0	0.308933002
499	0	0.30955335
500	0	0.310173697
501	0	0.310794045
502	0	0.311414392
503	0	0.312034739
504	0	0.312655087
505	0	0.313275434
506	0	0.313895782
507	0	0.314516129
508	0	0.315136476
509	0	0.315756824
510	0	0.316377171
511	0	0.316997519
512	0	0.317617866
513	0	0.318238213
514	0	0.318858561
515	0	0.319478908
516	0	0.320099256
517	0	0.320719603
518	0	0.32133995
519	0	0.321960298
520	0	0.322580645
521	0	0.323200993
522	0	0.32382134
523	0	0.324441687
524	0	0.325062035
525	0	0.325682382
526	0	0.32630273
527	0	0.326923077
528	0	0.327543424
529	0	0.328163772
530	0	0.328784119
531	0	0.329404467
532	0	0.330024814
533	0	0.330645161
534	0	0.331265509
535	0	0.331885856
536	0	0.332506203
537	0	0.333126551
538	0	0.333746898
539	0	0.334367246
540	0	0.334987593
541	0	0.33560794
542	0	0.336228288
543	0	0.336848635
544	0	0.337468983
545	0	0.33808933
546	0	0.338709677
547	0	0.339330025
548	0	0.339950372
549	0	0.34057072
550	0	0.341191067
551	0	0.341811414
552	0	0.342431762
553	0	0.343052109
554	0	0.343672457
555	0	0.344292804
556	0	0.344913151
557	0	0.345533499
558	0	0.346153846
559	0	0.346774194
560	0	0.347394541
561	0	0.348014888
562	0	0.348635236
563	0	0.349255583
564	0	0.349875931
565	0	0.350496278
566	0	0.351116625
567	0	0.351736973
568	0	0.35235732
569	0	0.352977667
570	0	0.353598015
571	0	0.354218362
572	0	0.35483871
573	0	0.355459057
574	0	0.356079404
575	0	0.356699752
576	0	0.357320099
577	0	0.357940447
578	0	0.358560794
579	0	0.359181141
580	0	0.359801489
581	0	0.360421836
582	0	0.361042184
583	0	0.361662531
584	0	0.362282878
585	0	0.362903226
586	0	0.363523573
587	0	0.364143921
588	0	0.364764268
589	0	0.365384615
590	0	0.366004963
591	0	0.36662531
592	0	0.367245658
593	0	0.367866005
594	0	0.368486352
595	0	0.3691067
596	0	0.369727047
597	0	0.370347395
598	0	0.370967742
599	0	0.371588089
600	0	0.372208437
601	0	0.372828784
602	0	0.373449132
603	0	0.374069479
604	0	0.374689826
605	0	0.375310174
606	0	0.375930521
607	0	0.376550868
608	0	0.377171216
609	0	0.377791563
610	0	0.378411911
611	0	0.379032258
612	0	0.379652605
613	0	0.380272953
614	0	0.3808933
615	0	0.381513648
616	0	0.382133995
617	0	0.382754342
618	0	0.38337469
619	0	0.383995037
620	0	0.384615385
621	0	0.385235732
622	0	0.385856079
623	0	0.386476427
624	0	0.387096774
625	0	0.387717122
626	0	0.388337469
627	0	0.388957816
628	0	0.389578164
629	0	0.390198511
630	0	0.390818859
631	0	0.391439206
632	0	0.392059553
633	0	0.392679901
634	0	0.393300248
635	0	0.393920596
636	0	0.394540943
637	0	0.39516129
638	0	0.395781638
639	0	0.396401985
640	0	0.397022333
641	0	0.39764268
642	0	0.398263027
643	0	0.398883375
644	0	0.399503722
645	0	0.400124069
646	0	0.400744417
647	0	0.401364764
648	0	0.401985112
649	0	0.402605459
650	0	0.403225806
651	0	0.403846154
652	0	0.404466501
653	0	0.405086849
654	0	0.405707196
655	0	0.406327543
656	0	0.406947891
657	0	0.407568238
658	0	0.408188586
659	0	0.408808933
660	0	0.40942928
661	0	0.410049628
662	0	0.410669975
663	0	0.411290323
664	0	0.41191067
665	0	0.412531017
666	0	0.413151365
667	0	0.413771712
668	0	0.41439206
669	0	0.415012407
670	0	0.415632754
671	0	0.416253102
672	0	0.416873449
673	0	0.417493797
674	0	0.418114144
675	0	0.418734491
676	0	0.419354839
677	0	0.419975186
678	0	0.420595533
679	0	0.421215881
680	0	0.421836228
681	0	0.422456576
682	0	0.423076923
683	0	0.42369727
684	0	0.424317618
685	0	0.424937965
686	0	0.425558313
687	0	0.42617866
688	0	0.426799007
689	0	0.427419355
690	0	0.428039702
691	0	0.42866005
692	0	0.429280397
693	0	0.429900744
694	0	0.430521092
695	0	0.431141439
696	0	0.431761787
697	0	0.432382134
698	0	0.433002481
699	0	0.433622829
700	0	0.434243176
701	0	0.434863524
702	0	0.435483871
703	0	0.436104218
704	0	0.436724566
705	0	0.437344913
706	0	0.437965261
707	0	0.438585608
708	0	0.439205955
709	0	0.439826303
710	0	0.44044665
711	0	0.441066998
712	0	0.441687345
713	0	0.442307692
714	0	0.44292804
715	0	0.443548387
716	0	0.444168734
717	0	0.444789082
718	0	0.445409429
719	0	0.446029777
720	0	0.446650124
721	0	0.447270471
722	0	0.447890819
723	0	0.448511166
724	0	0.449131514
725	0	0.449751861
726	0	0.450372208
727	0	0.450992556
728	0	0.451612903
729	0	0.452233251
730	0	0.452853598
731	0	0.453473945
732	0	0.454094293
733	0	0.45471464
734	0	0.455334988
735	0	0.455955335
736	0	0.456575682
737	0	0.45719603
738	0	0.457816377
739	0	0.458436725
740	0	0.459057072
741	0	0.459677419
742	0	0.460297767
743	0	0.460918114
744	0	0.461538462
745	0	0.462158809
746	0	0.462779156
747	0	0.463399504
748	0	0.464019851
749	0	0.464640199
750	0	0.465260546
751	0	0.465880893
752	0	0.466501241
753	0	0.467121588
754	0	0.467741935
755	0	0.468362283
756	0	0.46898263
757	0	0.469602978
758	0	0.470223325
759	0	0.470843672
760	0	0.47146402
761	0	0.472084367
762	0	0.472704715
763	0	0.473325062
764	0	0.473945409
765	0	0.474565757
766	0	0.475186104
767	0	0.475806452
768	0	0.476426799
769	0	0.477047146
770	0	0.477667494
771	0	0.478287841
772	0	0.478908189
773	0	0.479528536
774	0	0.480148883
775	0	0.480769231
776	0	0.481389578
777	0	0.482009926
778	0	0.482630273
779	0	0.48325062
780	0	0.483870968
781	0	0.484491315
782	0	0.485111663
783	0	0.48573201
784	0	0.486352357
785	0	0.486972705
786	0	0.487593052
787	0	0.4882134
788	0	0.488833747
789	0	0.489454094
790	0	0.490074442
791	0	0.490694789
792	0	0.491315136
793	0	0.491935484
794	0	0.492555831
795	0	0.493176179
796	0	0.493796526
797	0	0.494416873
798	0	0.495037221
799	0	0.495657568
800	0	0.496277916
801	0	0.496898263
802	0	0.49751861
803	0	0.498138958
804	0	0.498759305
805	0	0.499379653
806	0	0.5
807	0	0.500620347
808	0	0.501240695
809	0	0.501861042
810	0	0.50248139
811	0	0.503101737
812	0	0.503722084
813	0	0.504342432
814	0	0.504962779
815	0	0.505583127
816	0	0.506203474
817	0	0.506823821
818	0	0.507444169
819	0	0.508064516
820	0	0.508684864
821	0	0.509305211
822	0	0.509925558
823	0	0.510545906
824	0	0.511166253
825	0	0.5117866
826	0	0.512406948
827	0	0.513027295
828	0	0.513647643
829	0	0.51426799
830	0	0.514888337
831	0	0.515508685
832	0	0.516129032
833	0	0.51674938
834	0	0.517369727
835	0	0.517990074
836	0	0.518610422
837	0	0.519230769
838	0	0.519851117
839	0	0.520471464
840	0	0.521091811
841	0	0.521712159
842	0	0.522332506
843	0	0.522952854
844	0	0.523573201
845	0	0.524193548
846	0	0.524813896
847	0	0.525434243
848	0	0.526054591
849	0	0.526674938
850	0	0.527295285
851	0	0.527915633
852	0	0.52853598
853	0	0.529156328
854	0	0.529776675
855	0	0.530397022
856	0	0.53101737
857	0	0.531637717
858	0	0.532258065
859	0	0.532878412
860	0	0.533498759
861	0	0.534119107
862	0	0.534739454
863	0	0.535359801
864	0	0.535980149
865	0	0.536600496
866	0	0.537220844
867	0	0.537841191
868	0	0.538461538
869	0	0.539081886
870	0	0.539702233
871	0	0.540322581
872	0	0.540942928
873	0	0.541563275
874	0	0.542183623
875	0	0.54280397
876	0	0.543424318
877	0	0.544044665
878	0	0.544665012
879	0	0.54528536
880	0	0.545905707
881	0	0.546526055
882	0	0.547146402
883	0	0.547766749
884	0	0.548387097
885	0	0.549007444
886	0	0.549627792
887	0	0.550248139
888	0	0.550868486
889	0	0.551488834
890	0	0.552109181
891	0	0.552729529
892	0	0.553349876
893	0	0.553970223
894	0	0.554590571
895	0	0.555210918
896	0	0.555831266
897	0	0.556451613
898	0	0.55707196
899	0	0.557692308
900	0	0.558312655
901	0	0.558933002
902	0	0.55955335
903	0	0.560173697
904	0	0.560794045
905	0	0.561414392
906	0	0.562034739
907	0	0.562655087
908	0	0.563275434
909	0	0.563895782
910	0	0.564516129
911	0	0.565136476
912	0	0.565756824
913	0	0.566377171
914	0	0.566997519
915	0	0.567617866
916	0	0.568238213
917	0	0.568858561
918	0	0.569478908
919	0	0.570099256
920	0	0.570719603
921	0	0.57133995
922	0	0.571960298
923	0	0.572580645
924	0	0.573200993
925	0	0.57382134
926	0	0.574441687
927	0	0.575062035
928	0	0.575682382
929	0	0.57630273
930	0	0.576923077
931	0	0.577543424
932	0	0.578163772
933	0	0.578784119
934	0	0.579404467
935	0	0.580024814
936	0	0.580645161
937	0	0.581265509
938	0	0.581885856
939	0	0.582506203
940	0	0.583126551
941	0	0.583746898
942	0	0.584367246
943	0	0.584987593
944	0	0.58560794
945	0	0.586228288
946	0	0.586848635
947	0	0.587468983
948	0	0.58808933
949	0	0.588709677
950	0	0.589330025
951	0	0.589950372
952	0	0.59057072
953	0	0.591191067
954	0	0.591811414
955	0	0.592431762
956	0	0.593052109
957	0	0.593672457
958	0	0.594292804
959	0	0.594913151
960	0	0.595533499
961	0	0.596153846
962	0	0.596774194
963	0	0.597394541
964	0	0.598014888
965	0	0.598635236
966	0	0.599255583
967	0	0.599875931
968	0	0.600496278
969	0	0.601116625
970	0	0.601736973
971	0	0.60235732
972	0	0.602977667
973	0	0.603598015
974	0	0.604218362
975	0	0.60483871
976	0	0.605459057
977	0	0.606079404
978	0	0.606699752
979	0	0.607320099
980	0	0.607940447
981	0	0.608560794
982	0	0.609181141
983	0	0.609801489
984	0	0.610421836
985	0	0.611042184
986	0	0.611662531
987	0	0.612282878
988	0	0.612903226
989	0	0.613523573
990	0	0.614143921
991	0	0.614764268
992	0	0.615384615
993	0	0.616004963
994	0	0.61662531
995	0	0.617245658
996	0	0.617866005
997	0	0.618486352
998	0	0.6191067
999	0	0.619727047
1000	0	0.620347395
1001	0	0.620967742
1002	0	0.621588089
1003	0	0.622208437
1004	0	0.622828784
1005	0	0.623449132
1006	0	0.624069479
1007	0	0.624689826
1008	0	0.625310174
1009	0	0.625930521
1010	0	0.626550868
1011	0	0.627171216
1012	0	0.627791563
1013	0	0.628411911
1014	0	0.629032258
1015	0	0.629652605
1016	0	0.630272953
1017	0	0.6308933
1018	0	0.631513648
1019	0	0.632133995
1020	0	0.632754342
1021	0	0.63337469
1022	0	0.633995037
1023	0	0.634615385
1024	0	0.635235732
1025	0	0.635856079
1026	0	0.636476427
1027	0	0.637096774
1028	0	0.637717122
1029	0	0.638337469
1030	0	0.638957816
1031	0	0.639578164
1032	0	0.640198511
1033	0	0.640818859
1034	0	0.641439206
1035	0	0.642059553
1036	0	0.642679901
1037	0	0.643300248
1038	0	0.643920596
1039	0	0.644540943
1040	0	0.64516129
1041	0	0.645781638
1042	0	0.646401985
1043	0	0.647022333
1044	0	0.64764268
1045	0	0.648263027
1046	0	0.648883375
1047	0	0.649503722
1048	0	0.650124069
1049	0	0.650744417
1050	0	0.651364764
1051	0	0.651985112
1052	0	0.652605459
1053	0	0.653225806
1054	0	0.653846154
1055	0	0.654466501
1056	0	0.655086849
1057	0	0.655707196
1058	0	0.656327543
1059	0	0.656947891
1060	0	0.657568238
1061	0	0.658188586
1062	0	0.658808933
1063	0	0.65942928
1064	0	0.660049628
1065	0	0.660669975
1066	0	0.661290323
1067	0	0.66191067
1068	0	0.662531017
1069	0	0.663151365
1070	0	0.663771712
1071	0	0.66439206
1072	0	0.665012407
1073	0	0.665632754
1074	0	0.666253102
1075	0	0.666873449
1076	0	0.667493797
1077	0	0.668114144
1078	0	0.668734491
1079	0	0.669354839
1080	0	0.669975186
1081	0	0.670595533
1082	0	0.671215881
1083	0	0.671836228
1084	0	0.672456576
1085	0	0.673076923
1086	0	0.67369727
1087	0	0.674317618
1088	0	0.674937965
1089	0	0.675558313
1090	0	0.67617866
1091	0	0.676799007
1092	0	0.677419355
1093	0	0.678039702
1094	0	0.67866005
1095	0	0.679280397
1096	0	0.679900744
1097	0	0.680521092
1098	0	0.681141439
1099	0	0.681761787
1100	0	0.682382134
1101	0	0.683002481
1102	0	0.683622829
1103	0	0.684243176
1104	0	0.684863524
1105	0	0.685483871
1106	0	0.686104218
1107	0	0.686724566
1108	0	0.687344913
1109	0	0.687965261
1110	0	0.688585608
1111	0	0.689205955
1112	0	0.689826303
1113	0	0.69044665
1114	0	0.691066998
1115	0	0.691687345
1116	0	0.692307692
1117	0	0.69292804
1118	0	0.693548387
1119	0	0.694168734
1120	0	0.694789082
1121	0	0.695409429
1122	0	0.696029777
1123	0	0.696650124
1124	0	0.697270471
1125	0	0.697890819
1126	0	0.698511166
1127	0	0.699131514
1128	0	0.699751861
1129	0	0.700372208
1130	0	0.700992556
1131	0	0.701612903
1132	0	0.702233251
1133	0	0.702853598
1134	0	0.703473945
1135	0	0.704094293
1136	0	0.70471464
1137	0	0.705334988
1138	0	0.705955335
1139	0	0.706575682
1140	0	0.70719603
1141	0	0.707816377
1142	0	0.708436725
1143	0	0.709057072
1144	0	0.709677419
1145	0	0.710297767
1146	0	0.710918114
1147	0	0.711538462
1148	0	0.712158809
1149	0	0.712779156
1150	0	0.713399504
1151	0	0.714019851
1152	0	0.714640199
1153	0	0.715260546
1154	0	0.715880893
1155	0	0.716501241
1156	0	0.717121588
1157	9.61E-06	0.717741935
1158	2.64E-05	0.718362283
1159	3.89E-05	0.71898263
1160	5.10E-05	0.719602978
1161	5.44E-05	0.720223325
1162	8.23E-05	0.720843672
1163	9.00E-05	0.72146402
1164	9.35E-05	0.722084367
1165	0.000101286	0.722704715
1166	0.000120243	0.723325062
1167	0.000124486	0.723945409
1168	0.000125929	0.724565757
1169	0.000132188	0.725186104
1170	0.000140924	0.725806452
1171	0.000193125	0.726426799
1172	0.000199442	0.727047146
1173	0.000225327	0.727667494
1174	0.000234687	0.728287841
1175	0.000237699	0.728908189
1176	0.000246528	0.729528536
1177	0.00026295	0.730148883
1178	0.000282167	0.730769231
1179	0.000312143	0.731389578
1180	0.000316256	0.732009926
1181	0.000328774	0.732630273
1182	0.00033557	0.73325062
1183	0.000336927	0.733870968
1184	0.000337686	0.734491315
1185	0.000343171	0.735111663
1186	0.000352237	0.73573201
1187	0.000366166	0.736352357
1188	0.000371058	0.736972705
1189	0.000380352	0.737593052
1190	0.000382263	0.7382134
1191	0.000392388	0.738833747
1192	0.000395961	0.739454094
1193	0.000421763	0.740074442
1194	0.000433407	0.740694789
1195	0.00045045	0.741315136
1196	0.000473859	0.741935484
1197	0.000474383	0.742555831
1198	0.000535045	0.743176179
1199	0.000542594	0.743796526
1200	0.000543036	0.744416873
1201	0.000549451	0.745037221
1202	0.000550829	0.745657568
1203	0.000578453	0.746277916
1204	0.000579458	0.746898263
1205	0.00059312	0.74751861
1206	0.000595593	0.748138958
1207	0.000597015	0.748759305
1208	0.000665631	0.749379653
1209	0.000672947	0.75
1210	0.000720981	0.750620347
1211	0.000725953	0.751240695
1212	0.000726216	0.751861042
1213	0.000738552	0.75248139
1214	0.000742559	0.753101737
1215	0.000760456	0.753722084
1216	0.000762195	0.754342432
1217	0.000770268	0.754962779
1218	0.000800961	0.755583127
1219	0.000803428	0.756203474
1220	0.000804991	0.756823821
1221	0.000813103	0.757444169
1222	0.000829359	0.758064516
1223	0.000831589	0.758684864
1224	0.000839161	0.759305211
1225	0.000862565	0.759925558
1226	0.000873362	0.760545906
1227	0.000881834	0.761166253
1228	0.000966495	0.7617866
1229	0.000976563	0.762406948
1230	0.000994406	0.763027295
1231	0.000997146	0.763647643
1232	0.001004689	0.76426799
1233	0.001054852	0.764888337
1234	0.001150748	0.765508685
1235	0.001172333	0.766129032
1236	0.001175779	0.76674938
1237	0.001197844	0.767369727
1238	0.001243394	0.767990074
1239	0.00124533	0.768610422
1240	0.001250977	0.769230769
1241	0.00129408	0.769851117
1242	0.001311475	0.770471464
1243	0.001329787	0.771091811
1244	0.001355932	0.771712159
1245	0.001367366	0.772332506
1246	0.001444043	0.772952854
1247	0.001447876	0.773573201
1248	0.00155159	0.774193548
1249	0.001606543	0.774813896
1250	0.001607717	0.775434243
1251	0.001612903	0.776054591
1252	0.001643385	0.776674938
1253	0.001649258	0.777295285
1254	0.001733102	0.777915633
1255	0.001736111	0.77853598
1256	0.001744924	0.779156328
1257	0.001746725	0.779776675
1258	0.001757469	0.780397022
1259	0.001776199	0.78101737
1260	0.001792115	0.781637717
1261	0.001824818	0.782258065
1262	0.00192926	0.782878412
1263	0.001936108	0.783498759
1264	0.001960784	0.784119107
1265	0.002186748	0.784739454
1266	0.002203857	0.785359801
1267	0.002375297	0.785980149
1268	0.002415459	0.786600496
1269	0.002431822	0.787220844
1270	0.002444988	0.787841191
1271	0.002493766	0.788461538
1272	0.0025	0.789081886
1273	0.002521008	0.789702233
1274	0.002724796	0.790322581
1275	0.002892562	0.790942928
1276	0.003190811	0.791563275
1277	0.003232759	0.792183623
1278	0.00328084	0.79280397
1279	0.003289474	0.793424318
1280	0.003350084	0.794044665
1281	0.00338983	0.794665012
1282	0.003436426	0.79528536
1283	0.003452244	0.795905707
1284	0.003458213	0.796526055
1285	0.003502627	0.797146402
1286	0.003590664	0.797766749
1287	0.003606853	0.798387097
1288	0.003828484	0.799007444
1289	0.003833866	0.799627792
1290	0.003982197	0.800248139
1291	0.004004152	0.800868486
1292	0.004099481	0.801488834
1293	0.004118993	0.802109181
1294	0.004329004	0.802729529
1295	0.004390779	0.803349876
1296	0.004433185	0.803970223
1297	0.00447645	0.804590571
1298	0.004484305	0.805210918
1299	0.004553216	0.805831266
1300	0.004670683	0.806451613
1301	0.004760413	0.80707196
1302	0.004835924	0.807692308
1303	0.005012531	0.808312655
1304	0.00525152	0.808933002
1305	0.005350773	0.80955335
1306	0.005434783	0.810173697
1307	0.005467197	0.810794045
1308	0.005488474	0.811414392
1309	0.005518764	0.812034739
1310	0.005825242	0.812655087
1311	0.005934718	0.813275434
1312	0.005952381	0.813895782
1313	0.006122449	0.814516129
1314	0.006138644	0.815136476
1315	0.00627421	0.815756824
1316	0.006532898	0.816377171
1317	0.006564551	0.816997519
1318	0.006581495	0.817617866
1319	0.006666667	0.818238213
1320	0.006845966	0.818858561
1321	0.006862133	0.819478908
1322	0.006981132	0.820099256
1323	0.007194245	0.820719603
1324	0.007240744	0.82133995
1325	0.007490637	0.821960298
1326	0.007925663	0.822580645
1327	0.008006405	0.823200993
1328	0.008048289	0.82382134
1329	0.008576329	0.824441687
1330	0.008654603	0.825062035
1331	0.00877193	0.825682382
1332	0.008856555	0.82630273
1333	0.009186352	0.826923077
1334	0.009360374	0.827543424
1335	0.009553318	0.828163772
1336	0.009794776	0.828784119
1337	0.00982408	0.829404467
1338	0.009985735	0.830024814
1339	0.010752688	0.830645161
1340	0.010815173	0.831265509
1341	0.011002707	0.831885856
1342	0.011104941	0.832506203
1343	0.011190689	0.833126551
1344	0.011406844	0.833746898
1345	0.011494253	0.834367246
1346	0.011520738	0.834987593
1347	0.011621764	0.83560794
1348	0.011673152	0.836228288
1349	0.012039801	0.836848635
1350	0.012125435	0.837468983
1351	0.012283237	0.83808933
1352	0.012340426	0.838709677
1353	0.01242236	0.839330025
1354	0.01242236	0.839950372
1355	0.012448133	0.84057072
1356	0.012846518	0.841191067
1357	0.013140605	0.841811414
1358	0.01329198	0.842431762
1359	0.013414634	0.843052109
1360	0.013605971	0.843672457
1361	0.013688308	0.844292804
1362	0.013790355	0.844913151
1363	0.013977868	0.845533499
1364	0.014293419	0.846153846
1365	0.01497006	0.846774194
1366	0.015228426	0.847394541
1367	0.015730336	0.848014888
1368	0.015738498	0.848635236
1369	0.01596994	0.849255583
1370	0.016218355	0.849875931
1371	0.016260162	0.850496278
1372	0.01641719	0.851116625
1373	0.016559338	0.851736973
1374	0.017006803	0.85235732
1375	0.01718213	0.852977667
1376	0.017364658	0.853598015
1377	0.017410228	0.854218362
1378	0.017648462	0.85483871
1379	0.018561002	0.855459057
1380	0.019257868	0.856079404
1381	0.019434629	0.856699752
1382	0.019444445	0.857320099
1383	0.019704433	0.857940447
1384	0.01971831	0.858560794
1385	0.01980198	0.859181141
1386	0.020390071	0.859801489
1387	0.020512821	0.860421836
1388	0.020609044	0.861042184
1389	0.020712085	0.861662531
1390	0.020757021	0.862282878
1391	0.020833334	0.862903226
1392	0.020929046	0.863523573
1393	0.021052632	0.864143921
1394	0.021065675	0.864764268
1395	0.02112676	0.865384615
1396	0.021374045	0.866004963
1397	0.021390375	0.86662531
1398	0.021520147	0.867245658
1399	0.021571649	0.867866005
1400	0.022040302	0.868486352
1401	0.022091657	0.8691067
1402	0.02210946	0.869727047
1403	0.022186305	0.870347395
1404	0.022288261	0.870967742
1405	0.023269741	0.871588089
1406	0.023483366	0.872208437
1407	0.023529412	0.872828784
1408	0.023622047	0.873449132
1409	0.024068767	0.874069479
1410	0.024117518	0.874689826
1411	0.025390625	0.875310174
1412	0.02580948	0.875930521
1413	0.026097272	0.876550868
1414	0.026410565	0.877171216
1415	0.026422765	0.877791563
1416	0.026867526	0.878411911
1417	0.027210884	0.879032258
1418	0.027408637	0.879652605
1419	0.027450981	0.880272953
1420	0.028143713	0.8808933
1421	0.028621241	0.881513648
1422	0.028916929	0.882133995
1423	0.028963415	0.882754342
1424	0.029469548	0.88337469
1425	0.03021148	0.883995037
1426	0.031007752	0.884615385
1427	0.032258064	0.885235732
1428	0.032825321	0.885856079
1429	0.033256352	0.886476427
1430	0.033957034	0.887096774
1431	0.034031413	0.887717122
1432	0.034129694	0.888337469
1433	0.034482758	0.888957816
1434	0.034739453	0.889578164
1435	0.034921121	0.890198511
1436	0.035632558	0.890818859
1437	0.035701536	0.891439206
1438	0.036204744	0.892059553
1439	0.036496349	0.892679901
1440	0.036938775	0.893300248
1441	0.036998026	0.893920596
1442	0.038199585	0.894540943
1443	0.038422648	0.89516129
1444	0.03941606	0.895781638
1445	0.041614518	0.896401985
1446	0.04225352	0.897022333
1447	0.044407893	0.89764268
1448	0.044719826	0.898263027
1449	0.044880785	0.898883375
1450	0.044927537	0.899503722
1451	0.046666667	0.900124069
1452	0.047141425	0.900744417
1453	0.047281325	0.901364764
1454	0.050171755	0.901985112
1455	0.050675675	0.902605459
1456	0.050999999	0.903225806
1457	0.051741861	0.903846154
1458	0.05185185	0.904466501
1459	0.053097345	0.905086849
1460	0.053435113	0.905707196
1461	0.053658538	0.906327543
1462	0.05447071	0.906947891
1463	0.055555556	0.907568238
1464	0.055555556	0.908188586
1465	0.057897694	0.908808933
1466	0.058969583	0.90942928
1467	0.059558116	0.910049628
1468	0.061906915	0.910669975
1469	0.063953489	0.911290323
1470	0.064024389	0.91191067
1471	0.065217391	0.912531017
1472	0.065234683	0.913151365
1473	0.066713981	0.913771712
1474	0.067426711	0.91439206
1475	0.067567565	0.915012407
1476	0.069029853	0.915632754
1477	0.071000002	0.916253102
1478	0.071428575	0.916873449
1479	0.072487645	0.917493797
1480	0.07331378	0.918114144
1481	0.073822245	0.918734491
1482	0.074157305	0.919354839
1483	0.075075075	0.919975186
1484	0.077699915	0.920595533
1485	0.082784571	0.921215881
1486	0.083333336	0.921836228
1487	0.084507041	0.922456576
1488	0.085869148	0.923076923
1489	0.086151101	0.92369727
1490	0.088770866	0.924317618
1491	0.089048602	0.924937965
1492	0.08948005	0.925558313
1493	0.090192646	0.92617866
1494	0.090275437	0.926799007
1495	0.090788603	0.927419355
1496	0.091468774	0.928039702
1497	0.092490919	0.92866005
1498	0.094848342	0.929280397
1499	0.097613886	0.929900744
1500	0.103305787	0.930521092
1501	0.107422255	0.931141439
1502	0.112225704	0.931761787
1503	0.112527311	0.932382134
1504	0.114734299	0.933002481
1505	0.1159188	0.933622829
1506	0.116165414	0.934243176
1507	0.116594695	0.934863524
1508	0.116723552	0.935483871
1509	0.119772404	0.936104218
1510	0.123507805	0.936724566
1511	0.123809524	0.937344913
1512	0.126315787	0.937965261
1513	0.129032254	0.938585608
1514	0.129411772	0.939205955
1515	0.131345689	0.939826303
1516	0.13636364	0.94044665
1517	0.140367761	0.941066998
1518	0.140581235	0.941687345
1519	0.140862942	0.942307692
1520	0.144736841	0.94292804
1521	0.145578235	0.943548387
1522	0.145907477	0.944168734
1523	0.146788985	0.944789082
1524	0.147420153	0.945409429
1525	0.148654237	0.946029777
1526	0.151515156	0.946650124
1527	0.152439028	0.947270471
1528	0.155172408	0.947890819
1529	0.158536583	0.948511166
1530	0.165301695	0.949131514
1531	0.168043092	0.949751861
1532	0.176870748	0.950372208
1533	0.179894179	0.950992556
1534	0.181818187	0.951612903
1535	0.185670257	0.952233251
1536	0.189320385	0.952853598
1537	0.18999739	0.953473945
1538	0.191734746	0.954094293
1539	0.193026781	0.95471464
1540	0.193627447	0.955334988
1541	0.194630876	0.955955335
1542	0.200000003	0.956575682
1543	0.206310675	0.95719603
1544	0.209790215	0.957816377
1545	0.211521924	0.958436725
1546	0.219178081	0.959057072
1547	0.22254546	0.959677419
1548	0.230366498	0.960297767
1549	0.230769232	0.960918114
1550	0.233333334	0.961538462
1551	0.244917721	0.962158809
1552	0.245222926	0.962779156
1553	0.249065995	0.963399504
1554	0.254098356	0.964019851
1555	0.268728524	0.964640199
1556	0.269230783	0.965260546
1557	0.269882649	0.965880893
1558	0.270142168	0.966501241
1559	0.275000006	0.967121588
1560	0.278481007	0.967741935
1561	0.278846145	0.968362283
1562	0.281317115	0.96898263
1563	0.283098578	0.969602978
1564	0.284210533	0.970223325
1565	0.287625432	0.970843672
1566	0.290326983	0.97146402
1567	0.294117659	0.972084367
1568	0.307692319	0.972704715
1569	0.323529422	0.973325062
1570	0.333333343	0.973945409
1571	0.350318462	0.974565757
1572	0.351247609	0.975186104
1573	0.362781942	0.975806452
1574	0.365638763	0.976426799
1575	0.366548032	0.977047146
1576	0.366666675	0.977667494
1577	0.368421048	0.978287841
1578	0.399408281	0.978908189
1579	0.420754731	0.979528536
1580	0.421643466	0.980148883
1581	0.422413796	0.980769231
1582	0.425170064	0.981389578
1583	0.435729861	0.982009926
1584	0.446265936	0.982630273
1585	0.446694702	0.98325062
1586	0.451724142	0.983870968
1587	0.451923072	0.984491315
1588	0.469026536	0.985111663
1589	0.471698105	0.98573201
1590	0.487179488	0.986352357
1591	0.5	0.986972705
1592	0.509433985	0.987593052
1593	0.548693597	0.9882134
1594	0.56349206	0.988833747
1595	0.594594598	0.989454094
1596	0.620289862	0.990074442
1597	0.660550475	0.990694789
1598	0.682926834	0.991315136
1599	0.704166651	0.991935484
1600	0.714285731	0.992555831
1601	0.721845329	0.993176179
1602	0.765625	0.993796526
1603	0.771428585	0.994416873
1604	0.838383853	0.995037221
1605	0.851063848	0.995657568
1606	0.875	0.996277916
1607	0.875	0.996898263
1608	0.895348847	0.99751861
1609	0.912698388	0.998138958
1610	1	0.998759305
1611	1	0.999379653

==> Results/sample_x_y_users_200.txt <==
0	0	0
1	0	0.000674309
2	0	0.001348618
3	0	0.002022927
4	0	0.002697235
5	0	0.003371544
6	0	0.004045853
7	0	0.004720162
8	0	0.005394471
9	0	0.00606878
10	0	0.006743088
11	0	0.007417397
12	0	0.008091706
13	0	0.008766015
14	0	0.009440324
15	0	0.010114633
16	0	0.010788941
17	0	0.01146325
18	0	0.012137559
19	0	0.012811868
20	0	0.013486177
21	0	0.014160486
22	0	0.014834794
23	0	0.015509103
24	0	0.016183412
25	0	0.016857721
26	0	0.01753203
27	0	0.018206339
28	0	0.018880647
29	0	0.019554956
30	0	0.020229265
31	0	0.020903574
32	0	0.021577883
33	0	0.022252192
34	0	0.0229265
35	0	0.023600809
36	0	0.024275118
37	0	0.024949427
38	0	0.025623736
39	0	0.026298045
40	0	0.026972353
41	0	0.027646662
42	0	0.028320971
43	0	0.02899528
44	0	0.029669589
45	0	0.030343898
46	0	0.031018206
47	0	0.031692515
48	0	0.032366824
49	0	0.033041133
50	0	0.033715442
51	0	0.034389751
52	0	0.035064059
53	0	0.035738368
54	0	0.036412677
55	0	0.037086986
56	0	0.037761295
57	0	0.038435604
58	0	0.039109912
59	0	0.039784221
60	0	0.04045853
61	0	0.041132839
62	0	0.041807148
63	0	0.042481457
64	0	0.043155765
65	0	0.043830074
66	0	0.044504383
67	0	0.045178692
68	0	0.045853001
69	0	0.04652731
70	0	0.047201618
71	0	0.047875927
72	0	0.048550236
73	0	0.049224545
74	0	0.049898854
75	0	0.050573163
76	0	0.051247471
77	0	0.05192178
78	0	0.052596089
79	0	0.053270398
80	0	0.053944707
81	0	0.054619016
82	0	0.055293324
83	0	0.055967633
84	0	0.056641942
85	0	0.057316251
86	0	0.05799056
87	0	0.058664869
88	0	0.059339177
89	0	0.060013486
90	0	0.060687795
91	0	0.061362104
92	0	0.062036413
93	0	0.062710722
94	0	0.06338503
95	0	0.064059339
96	0	0.064733648
97	0	0.065407957
98	0	0.066082266
99	0	0.066756575
100	0	0.067430883
101	0	0.068105192
102	0	0.068779501
103	0	0.06945381
104	0	0.070128119
105	0	0.070802428
106	0	0.071476736
107	0	0.072151045
108	0	0.072825354
109	0	0.073499663
110	0	0.074173972
111	0	0.074848281
112	0	0.075522589
113	0	0.076196898
114	0	0.076871207
115	0	0.077545516
116	0	0.078219825
117	0	0.078894134
118	0	0.079568442
119	0	0.080242751
120	0	0.08091706
121	0	0.081591369
122	0	0.082265678
123	0	0.082939987
124	0	0.083614295
125	0	0.084288604
126	0	0.084962913
127	0	0.085637222
128	0	0.086311531
129	0	0.08698584
130	0	0.087660148
131	0	0.088334457
132	0	0.089008766
133	0	0.089683075
134	0	0.090357384
135	0	0.091031693
136	0	0.091706001
137	0	0.09238031
138	0	0.093054619
139	0	0.093728928
140	0	0.094403237
141	0	0.095077546
142	0	0.095751854
143	0	0.096426163
144	0	0.097100472
145	0	0.097774781
146	0	0.09844909
147	0	0.099123399
148	0	0.099797707
149	0	0.100472016
150	0	0.101146325
151	0	0.101820634
152	0	0.102494943
153	0	0.103169252
154	0	0.10384356
155	0	0.104517869
156	0	0.105192178
157	0	0.105866487
158	0	0.106540796
159	0	0.107215105
160	0	0.107889413
161	0	0.108563722
162	0	0.109238031
163	0	0.10991234
164	0	0.110586649
165	0	0.111260958
166	0	0.111935266
167	0	0.112609575
168	0	0.113283884
169	0	0.113958193
170	0	0.114632502
171	0	0.115306811
172	0	0.115981119
173	0	0.116655428
174	0	0.117329737
175	0	0.118004046
176	0	0.118678355
177	0	0.119352664
178	0	0.120026972
179	0	0.120701281
180	0	0.12137559
181	0	0.122049899
182	0	0.122724208
183	0	0.123398517
184	0	0.124072825
185	0	0.124747134
186	0	0.125421443
187	0	0.126095752
188	0	0.126770061
189	0	0.12744437
190	0	0.128118678
191	0	0.128792987
192	0	0.129467296
193	0	0.130141605
194	0	0.130815914
195	0	0.131490223
196	0	0.132164531
197	0	0.13283884
198	0	0.133513149
199	0	0.134187458
200	0	0.134861767
201	0	0.135536076
202	0	0.136210384
203	0	0.136884693
204	0	0.137559002
205	0	0.138233311
206	0	0.13890762
207	0	0.139581929
208	0	0.140256237
209	0	0.140930546
210	0	0.141604855
211	0	0.142279164
212	0	0.142953473
213	0	0.143627782
214	0	0.14430209
215	0	0.144976399
216	0	0.145650708
217	0	0.146325017
218	0	0.146999326
219	0	0.147673635
220	0	0.148347943
221	0	0.149022252
222	0	0.149696561
223	0	0.15037087
224	0	0.151045179
225	0	0.151719488
226	0	0.152393796
227	0	0.153068105
228	0	0.153742414
229	0	0.154416723
230	0	0.155091032
231	0	0.155765341
232	0	0.156439649
233	0	0.157113958
234	0	0.157788267
235	0	0.158462576
236	0	0.159136885
237	0	0.159811194
238	0	0.160485502
239	0	0.161159811
240	0	0.16183412
241	0	0.162508429
242	0	0.163182738
243	0	0.163857047
244	0	0.164531355
245	0	0.165205664
246	0	0.165879973
247	0	0.166554282
248	0	0.167228591
249	0	0.1679029
250	0	0.168577208
251	0	0.169251517
252	0	0.169925826
253	0	0.170600135
254	0	0.171274444
255	0	0.171948753
256	0	0.172623061
257	0	0.17329737
258	0	0.173971679
259	0	0.174645988
260	0	0.175320297
261	0	0.175994606
262	0	0.176668914
263	0	0.177343223
264	0	0.178017532
265	0	0.178691841
266	0	0.17936615
267	0	0.180040459
268	0	0.180714767
269	0	0.181389076
270	0	0.182063385
271	0	0.182737694
272	0	0.183412003
273	0	0.184086312
274	0	0.18476062
275	0	0.185434929
276	0	0.186109238
277	0	0.186783547
278	0	0.187457856
279	0	0.188132165
280	0	0.188806473
281	0	0.189480782
282	0	0.190155091
283	0	0.1908294
284	0	0.191503709
285	0	0.192178018
286	0	0.192852326
287	0	0.193526635
288	0	0.194200944
289	0	0.194875253
290	0	0.195549562
291	0	0.196223871
292	0	0.196898179
293	0	0.197572488
294	0	0.198246797
295	0	0.198921106
296	0	0.199595415
297	0	0.200269724
298	0	0.200944032
299	0	0.201618341
300	0	0.20229265
301	0	0.202966959
302	0	0.203641268
303	0	0.204315577
304	0	0.204989885
305	0	0.205664194
306	0	0.206338503
307	0	0.207012812
308	0	0.207687121
309	0	0.20836143
310	0	0.209035738
311	0	0.209710047
312	0	0.210384356
313	0	0.211058665
314	0	0.211732974
315	0	0.212407283
316	0	0.213081591
317	0	0.2137559
318	0	0.214430209
319	0	0.215104518
320	0	0.215778827
321	0	0.216453136
322	0	0.217127444
323	0	0.217801753
324	0	0.218476062
325	0	0.219150371
326	0	0.21982468
327	0	0.220498989
328	0	0.221173297
329	0	0.221847606
330	0	0.222521915
331	0	0.223196224
332	0	0.223870533
333	0	0.224544842
334	0	0.22521915
335	0	0.225893459
336	0	0.226567768
337	0	0.227242077
338	0	0.227916386
339	0	0.228590695
340	0	0.229265003
341	0	0.229939312
342	0	0.230613621
343	0	0.23128793
344	0	0.231962239
345	0	0.232636548
346	0	0.233310856
347	0	0.233985165
348	0	0.234659474
349	0	0.235333783
350	0	0.236008092
351	0	0.236682401
352	0	0.237356709
353	0	0.238031018
354	0	0.238705327
355	0	0.239379636
356	0	0.240053945
357	0	0.240728254
358	0	0.241402562
359	0	0.242076871
360	0	0.24275118
361	0	0.243425489
362	0	0.244099798
363	0	0.244774107
364	0	0.245448415
365	0	0.246122724
366	0	0.246797033
367	0	0.247471342
368	0	0.248145651
369	0	0.24881996
370	0	0.249494268
371	0	0.250168577
372	0	0.250842886
373	0	0.251517195
374	0	0.252191504
375	0	0.252865813
376	0	0.253540121
377	0	0.25421443
378	0	0.254888739
379	0	0.255563048
380	0	0.256237357
381	0	0.256911666
382	0	0.257585974
383	0	0.258260283
384	0	0.258934592
385	0	0.259608901
386	0	0.26028321
387	0	0.260957519
388	0	0.261631827
389	0	0.262306136
390	0	0.262980445
391	0	0.263654754
392	0	0.264329063
393	0	0.265003372
394	0	0.26567768
395	0	0.266351989
396	0	0.267026298
397	0	0.267700607
398	0	0.268374916
399	0	0.269049225
400	0	0.269723533
401	0	0.270397842
402	0	0.271072151
403	0	0.27174646
404	0	0.272420769
405	0	0.273095078
406	0	0.273769386
407	0	0.274443695
408	0	0.275118004
409	0	0.275792313
410	0	0.276466622
411	0	0.277140931
412	0	0.277815239
413	0	0.278489548
414	0	0.279163857
415	0	0.279838166
416	0	0.280512475
417	0	0.281186784
418	0	0.281861092
419	0	0.282535401
420	0	0.28320971
421	0	0.283884019
422	0	0.284558328
423	0	0.285232637
424	0	0.285906945
425	0	0.286581254
426	0	0.287255563
427	0	0.287929872
428	0	0.288604181
429	0	0.28927849
430	0	0.289952798
431	0	0.290627107
432	0	0.291301416
433	0	0.291975725
434	0	0.292650034
435	0	0.293324343
436	0	0.293998651
437	0	0.29467296
438	0	0.295347269
439	0	0.296021578
440	0	0.296695887
441	0	0.297370196
442	0	0.298044504
443	0	0.298718813
444	0	0.299393122
445	0	0.300067431
446	0	0.30074174
447	0	0.301416049
448	0	0.302090357
449	0	0.302764666
450	0	0.303438975
451	0	0.304113284
452	0	0.304787593
453	0	0.305461902
454	0	0.30613621
455	0	0.306810519
456	0	0.307484828
457	0	0.308159137
458	0	0.308833446
459	0	0.309507755
460	0	0.310182063
461	0	0.310856372
462	0	0.311530681
463	0	0.31220499
464	0	0.312879299
465	0	0.313553608
466	0	0.314227916
467	0	0.314902225
468	0	0.315576534
469	0	0.316250843
470	0	0.316925152
471	0	0.317599461
472	0	0.318273769
473	0	0.318948078
474	0	0.319622387
475	0	0.320296696
476	0	0.320971005
477	0	0.321645314
478	0	0.322319622
479	0	0.322993931
480	0	0.32366824
481	0	0.324342549
482	0	0.325016858
483	0	0.325691167
484	0	0.326365475
485	0	0.327039784
486	0	0.327714093
487	0	0.328388402
488	0	0.329062711
489	0	0.32973702
490	0	0.330411328
491	0	0.331085637
492	0	0.331759946
493	0	0.332434255
494	0	0.333108564
495	0	0.333782873
496	0	0.334457181
497	0	0.33513149
498	0	0.335805799
499	0	0.336480108
500	0	0.337154417
501	0	0.337828726
502	0	0.338503034
503	0	0.339177343
504	0	0.339851652
505	0	0.340525961
506	0	0.34120027
507	0	0.341874579
508	0	0.342548887
509	0	0.343223196
510	0	0.343897505
511	0	0.344571814
512	0	0.345246123
513	0	0.345920432
514	0	0.34659474
515	0	0.347269049
516	0	0.347943358
517	0	0.348617667
518	0	0.349291976
519	0	0.349966285
520	0	0.350640593
521	0	0.351314902
522	0	0.351989211
523	0	0.35266352
524	0	0.353337829
525	0	0.354012138
526	0	0.354686446
527	0	0.355360755
528	0	0.356035064
529	0	0.356709373
530	0	0.357383682
531	0	0.358057991
532	0	0.358732299
533	0	0.359406608
534	0	0.360080917
535	0	0.360755226
536	0	0.361429535
537	0	0.362103844
538	0	0.362778152
539	0	0.363452461
540	0	0.36412677
541	0	0.364801079
542	0	0.365475388
543	0	0.366149697
544	0	0.366824005
545	0	0.367498314
546	0	0.368172623
547	0	0.368846932
548	0	0.369521241
549	0	0.37019555
550	0	0.370869858
551	0	0.371544167
552	0	0.372218476
553	0	0.372892785
554	0	0.373567094
555	0	0.374241403
556	0	0.374915711
557	0	0.37559002
558	0	0.376264329
559	0	0.376938638
560	0	0.377612947
561	0	0.378287256
562	0	0.378961564
563	0	0.379635873
564	0	0.380310182
565	0	0.380984491
566	0	0.3816588
567	0	0.382333109
568	0	0.383007417
569	0	0.383681726
570	0	0.384356035
571	0	0.385030344
572	0	0.385704653
573	0	0.386378962
574	0	0.38705327
575	0	0.387727579
576	0	0.388401888
577	0	0.389076197
578	0	0.389750506
579	0	0.390424815
580	0	0.391099123
581	0	0.391773432
582	0	0.392447741
583	0	0.39312205
584	0	0.393796359
585	0	0.394470668
586	0	0.395144976
587	0	0.395819285
588	0	0.396493594
589	0	0.397167903
590	0	0.397842212
591	0	0.398516521
592	0	0.399190829
593	0	0.399865138
594	0	0.400539447
595	0	0.401213756
596	0	0.401888065
597	0	0.402562374
598	0	0.403236682
599	0	0.403910991
600	0	0.4045853
601	0	0.405259609
602	0	0.405933918
603	0	0.406608227
604	0	0.407282535
605	0	0.407956844
606	0	0.408631153
607	0	0.409305462
608	0	0.409979771
609	0	0.41065408
610	0	0.411328388
611	0	0.412002697
612	0	0.412677006
613	0	0.413351315
614	0	0.414025624
615	0	0.414699933
616	0	0.415374241
617	0	0.41604855
618	0	0.416722859
619	0	0.417397168
620	0	0.418071477
621	0	0.418745786
622	0	0.419420094
623	0	0.420094403
624	0	0.420768712
625	0	0.421443021
626	0	0.42211733
627	0	0.422791639
628	0	0.423465947
629	0	0.424140256
630	0	0.424814565
631	0	0.425488874
632	0	0.426163183
633	0	0.426837492
634	0	0.4275118
635	0	0.428186109
636	0	0.428860418
637	0	0.429534727
638	0	0.430209036
639	0	0.430883345
640	0	0.431557653
641	0	0.432231962
642	0	0.432906271
643	0	0.43358058
644	0	0.434254889
645	0	0.434929198
646	0	0.435603506
647	0	0.436277815
648	0	0.436952124
649	0	0.437626433
650	0	0.438300742
651	0	0.438975051
652	0	0.439649359
653	0	0.440323668
654	0	0.440997977
655	0	0.441672286
656	0	0.442346595
657	0	0.443020904
658	0	0.443695212
659	0	0.444369521
660	0	0.44504383
661	0	0.445718139
662	0	0.446392448
663	0	0.447066757
664	0	0.447741065
665	0	0.448415374
666	0	0.449089683
667	0	0.449763992
668	0	0.450438301
669	0	0.45111261
670	0	0.451786918
671	0	0.452461227
672	0	0.453135536
673	0	0.453809845
674	0	0.454484154
675	0	0.455158463
676	0	0.455832771
677	0	0.45650708
678	0	0.457181389
679	0	0.457855698
680	0	0.458530007
681	0	0.459204316
682	0	0.459878624
683	0	0.460552933
684	0	0.461227242
685	0	0.461901551
686	0	0.46257586
687	0	0.463250169
688	0	0.463924477
689	0	0.464598786
690	0	0.465273095
691	0	0.465947404
692	0	0.466621713
693	0	0.467296022
694	0	0.46797033
695	0	0.468644639
696	0	0.469318948
697	0	0.469993257
698	0	0.470667566
699	0	0.471341875
700	0	0.472016183
701	0	0.472690492
702	0	0.473364801
703	0	0.47403911
704	0	0.474713419
705	0	0.475387728
706	0	0.476062036
707	0	0.476736345
708	0	0.477410654
709	0	0.478084963
710	0	0.478759272
711	0	0.479433581
712	0	0.480107889
713	0	0.480782198
714	0	0.481456507
715	0	0.482130816
716	0	0.482805125
717	0	0.483479434
718	0	0.484153742
719	0	0.484828051
720	0	0.48550236
721	0	0.486176669
722	0	0.486850978
723	0	0.487525287
724	0	0.488199595
725	0	0.488873904
726	0	0.489548213
727	0	0.490222522
728	0	0.490896831
729	0	0.49157114
730	0	0.492245448
731	0	0.492919757
732	0	0.493594066
733	0	0.494268375
734	0	0.494942684
735	0	0.495616993
736	0	0.496291301
737	0	0.49696561
738	0	0.497639919
739	0	0.498314228
740	0	0.498988537
741	0	0.499662846
742	0	0.500337154
743	0	0.501011463
744	0	0.501685772
745	0	0.502360081
746	0	0.50303439
747	0	0.503708699
748	0	0.504383007
749	0	0.505057316
750	0	0.505731625
751	0	0.506405934
752	0	0.507080243
753	0	0.507754552
754	0	0.50842886
755	0	0.509103169
756	0	0.509777478
757	0	0.510451787
758	0	0.511126096
759	0	0.511800405
760	0	0.512474713
761	0	0.513149022
762	0	0.513823331
763	0	0.51449764
764	0	0.515171949
765	0	0.515846258
766	0	0.516520566
767	0	0.517194875
768	0	0.517869184
769	0	0.518543493
770	0	0.519217802
771	0	0.519892111
772	0	0.520566419
773	0	0.521240728
774	0	0.521915037
775	0	0.522589346
776	0	0.523263655
777	0	0.523937964
778	0	0.524612272
779	0	0.525286581
780	0	0.52596089
781	0	0.526635199
782	0	0.527309508
783	0	0.527983817
784	0	0.528658125
785	0	0.529332434
786	0	0.530006743
787	0	0.530681052
788	0	0.531355361
789	0	0.53202967
790	0	0.532703978
791	0	0.533378287
792	0	0.534052596
793	0	0.534726905
794	0	0.535401214
795	0	0.536075523
796	0	0.536749831
797	0	0.53742414
798	0	0.538098449
799	0	0.538772758
800	0	0.539447067
801	0	0.540121376
802	0	0.540795684
803	0	0.541469993
804	0	0.542144302
805	0	0.542818611
806	0	0.54349292
807	0	0.544167229
808	0	0.544841537
809	0	0.545515846
810	0	0.546190155
811	0	0.546864464
812	0	0.547538773
813	0	0.548213082
814	0	0.54888739
815	0	0.549561699
816	0	0.550236008
817	0	0.550910317
818	0	0.551584626
819	0	0.552258935
820	0	0.552933243
821	0	0.553607552
822	0	0.554281861
823	0	0.55495617
824	0	0.555630479
825	0	0.556304788
826	0	0.556979096
827	0	0.557653405
828	0	0.558327714
829	0	0.559002023
830	0	0.559676332
831	0	0.560350641
832	0	0.561024949
833	0	0.561699258
834	0	0.562373567
835	0	0.563047876
836	0	0.563722185
837	0	0.564396494
838	0	0.565070802
839	0	0.565745111
840	0	0.56641942
841	0	0.567093729
842	0	0.567768038
843	0	0.568442347
844	0	0.569116655
845	0	0.569790964
846	0	0.570465273
847	0	0.571139582
848	0	0.571813891
849	0	0.5724882
850	0	0.573162508
851	0	0.573836817
852	0	0.574511126
853	0	0.575185435
854	0	0.575859744
855	0	0.576534053
856	0	0.577208361
857	0	0.57788267
858	0	0.578556979
859	0	0.579231288
860	0	0.579905597
861	0	0.580579906
862	0	0.581254214
863	0	0.581928523
864	0	0.582602832
865	0	0.583277141
866	0	0.58395145
867	0	0.584625759
868	0	0.585300067
869	0	0.585974376
870	0	0.586648685
871	0	0.587322994
872	0	0.587997303
873	0	0.588671612
874	0	0.58934592
875	0	0.590020229
876	0	0.590694538
877	0	0.591368847
878	0	0.592043156
879	0	0.592717465
880	0	0.593391773
881	0	0.594066082
882	0	0.594740391
883	0	0.5954147
884	0	0.596089009
885	0	0.596763318
886	0	0.597437626
887	0	0.598111935
888	0	0.598786244
889	0	0.599460553
890	0	0.600134862
891	0	0.600809171
892	0	0.601483479
893	0	0.602157788
894	0	0.602832097
895	0	0.603506406
896	0	0.604180715
897	0	0.604855024
898	0	0.605529332
899	0	0.606203641
900	0	0.60687795
901	0	0.607552259
902	0	0.608226568
903	0	0.608900877
904	0	0.609575185
905	0	0.610249494
906	0	0.610923803
907	0	0.611598112
908	0	0.612272421
909	0	0.61294673
910	0	0.613621038
911	0	0.614295347
912	0	0.614969656
913	0	0.615643965
914	0	0.616318274
915	0	0.616992583
916	0	0.617666891
917	0	0.6183412
918	0	0.619015509
919	0	0.619689818
920	0	0.620364127
921	0	0.621038436
922	0	0.621712744
923	0	0.622387053
924	0	0.623061362
925	0	0.623735671
926	0	0.62440998
927	0	0.625084289
928	0	0.625758597
929	0	0.626432906
930	0	0.627107215
931	0	0.627781524
932	0	0.628455833
933	0	0.629130142
934	0	0.62980445
935	0	0.630478759
936	0	0.631153068
937	0	0.631827377
938	0	0.632501686
939	0	0.633175995
940	0	0.633850303
941	0	0.634524612
942	0	0.635198921
943	0	0.63587323
944	0	0.636547539
945	0	0.637221848
946	0	0.637896156
947	0	0.638570465
948	0	0.639244774
949	0	0.639919083
950	0	0.640593392
951	0	0.641267701
952	0	0.641942009
953	0	0.642616318
954	0	0.643290627
955	0	0.643964936
956	0	0.644639245
957	0	0.645313554
958	0	0.645987862
959	0	0.646662171
960	0	0.64733648
961	0	0.648010789
962	0	0.648685098
963	0	0.649359407
964	0	0.650033715
965	0	0.650708024
966	0	0.651382333
967	0	0.652056642
968	0	0.652730951
969	0	0.65340526
970	0	0.654079568
971	0	0.654753877
972	0	0.655428186
973	0	0.656102495
974	0	0.656776804
975	0	0.657451113
976	0	0.658125421
977	0	0.65879973
978	0	0.659474039
979	0	0.660148348
980	0	0.660822657
981	0	0.661496966
982	0	0.662171274
983	0	0.662845583
984	0	0.663519892
985	0	0.664194201
986	0	0.66486851
987	0	0.665542819
988	0	0.666217127
989	0	0.666891436
990	0	0.667565745
991	0	0.668240054
992	0	0.668914363
993	0	0.669588672
994	0	0.67026298
995	0	0.670937289
996	0	0.671611598
997	0	0.672285907
998	0	0.672960216
999	0	0.673634525
1000	0	0.674308833
1001	0	0.674983142
1002	0	0.675657451
1003	0	0.67633176
1004	0	0.677006069
1005	0	0.677680378
1006	0	0.678354686
1007	0	0.679028995
1008	0	0.679703304
1009	0	0.680377613
1010	0	0.681051922
1011	0	0.681726231
1012	0	0.682400539
1013	0	0.683074848
1014	0	0.683749157
1015	0	0.684423466
1016	0	0.685097775
1017	0	0.685772084
1018	0	0.686446392
1019	0	0.687120701
1020	0	0.68779501
1021	0	0.688469319
1022	0	0.689143628
1023	0	0.689817937
1024	0	0.690492245
1025	0	0.691166554
1026	0	0.691840863
1027	0	0.692515172
1028	0	0.693189481
1029	0	0.69386379
1030	0	0.694538098
1031	0	0.695212407
1032	0	0.695886716
1033	0	0.696561025
1034	0	0.697235334
1035	0	0.697909643
1036	0	0.698583951
1037	0	0.69925826
1038	0	0.699932569
1039	0	0.700606878
1040	0	0.701281187
1041	0	0.701955496
1042	0	0.702629804
1043	0	0.703304113
1044	0	0.703978422
1045	0	0.704652731
1046	0	0.70532704
1047	0	0.706001349
1048	0	0.706675657
1049	0	0.707349966
1050	0	0.708024275
1051	0	0.708698584
1052	0	0.709372893
1053	0	0.710047202
1054	0	0.71072151
1055	0	0.711395819
1056	0	0.712070128
1057	0	0.712744437
1058	0	0.713418746
1059	0	0.714093055
1060	0	0.714767363
1061	0	0.715441672
1062	0	0.716115981
1063	0	0.71679029
1064	0	0.717464599
1065	0	0.718138908
1066	0	0.718813216
1067	0	0.719487525
1068	0	0.720161834
1069	0	0.720836143
1070	0	0.721510452
1071	0	0.722184761
1072	0	0.722859069
1073	0	0.723533378
1074	0	0.724207687
1075	0	0.724881996
1076	0	0.725556305
1077	0	0.726230614
1078	0	0.726904922
1079	0	0.727579231
1080	0	0.72825354
1081	0	0.728927849
1082	0	0.729602158
1083	0	0.730276467
1084	0	0.730950775
1085	0	0.731625084
1086	0	0.732299393
1087	0	0.732973702
1088	0	0.733648011
1089	0	0.73432232
1090	0	0.734996628
1091	0	0.735670937
1092	0	0.736345246
1093	0	0.737019555
1094	0	0.737693864
1095	0	0.738368173
1096	0	0.739042481
1097	0	0.73971679
1098	0	0.740391099
1099	0	0.741065408
1100	0	0.741739717
1101	0	0.742414026
1102	0	0.743088334
1103	0	0.743762643
1104	0	0.744436952
1105	0	0.745111261
1106	0	0.74578557
1107	0	0.746459879
1108	0	0.747134187
1109	0	0.747808496
1110	0	0.748482805
1111	0	0.749157114
1112	0	0.749831423
1113	0	0.750505732
1114	0	0.75118004
1115	0	0.751854349
1116	0	0.752528658
1117	0	0.753202967
1118	0	0.753877276
1119	0	0.754551585
1120	0	0.755225893
1121	0	0.755900202
1122	0	0.756574511
1123	0	0.75724882
1124	0	0.757923129
1125	0	0.758597438
1126	0	0.759271746
1127	0	0.759946055
1128	0	0.760620364
1129	0	0.761294673
1130	0	0.761968982
1131	0	0.762643291
1132	0	0.763317599
1133	0	0.763991908
1134	0	0.764666217
1135	0	0.765340526
1136	0	0.766014835
1137	0	0.766689144
1138	0	0.767363452
1139	0	0.768037761
1140	0	0.76871207
1141	0	0.769386379
1142	0	0.770060688
1143	0	0.770734997
1144	0	0.771409305
1145	0	0.772083614
1146	0	0.772757923
1147	0	0.773432232
1148	0	0.774106541
1149	0	0.77478085
1150	0	0.775455158
1151	0	0.776129467
1152	0	0.776803776
1153	0	0.777478085
1154	0	0.778152394
1155	0	0.778826703
1156	0	0.779501011
1157	0	0.78017532
1158	0	0.780849629
1159	0	0.781523938
1160	0	0.782198247
1161	0	0.782872556
1162	0	0.783546864
1163	0	0.784221173
1164	0	0.784895482
1165	0	0.785569791
1166	0	0.7862441
1167	0	0.786918409
1168	0	0.787592717
1169	0	0.788267026
1170	0	0.788941335
1171	0	0.789615644
1172	0	0.790289953
1173	0	0.790964262
1174	0	0.79163857
1175	0	0.792312879
1176	0	0.792987188
1177	0	0.793661497
1178	0	0.794335806
1179	0	0.795010115
1180	0	0.795684423
1181	0	0.796358732
1182	0	0.797033041
1183	0	0.79770735
1184	0	0.798381659
1185	0	0.799055968
1186	0	0.799730276
1187	0	0.800404585
1188	0	0.801078894
1189	0	0.801753203
1190	0	0.802427512
1191	0	0.803101821
1192	0	0.803776129
1193	0	0.804450438
1194	0	0.805124747
1195	0	0.805799056
1196	0	0.806473365
1197	0	0.807147674
1198	0	0.807821982
1199	0	0.808496291
1200	0	0.8091706
1201	0	0.809844909
1202	0	0.810519218
1203	0	0.811193527
1204	0	0.811867835
1205	0	0.812542144
1206	0	0.813216453
1207	0	0.813890762
1208	0	0.814565071
1209	0	0.81523938
1210	0	0.815913688
1211	0	0.816587997
1212	0	0.817262306
1213	0	0.817936615
1214	0	0.818610924
1215	0	0.819285233
1216	0	0.819959541
1217	0	0.82063385
1218	0	0.821308159
1219	0	0.821982468
1220	0	0.822656777
1221	0	0.823331086
1222	0	0.824005394
1223	0	0.824679703
1224	0	0.825354012
1225	0	0.826028321
1226	0	0.82670263
1227	0	0.827376939
1228	0	0.828051247
1229	0	0.828725556
1230	0	0.829399865
1231	0	0.830074174
1232	0	0.830748483
1233	0	0.831422792
1234	0	0.8320971
1235	0	0.832771409
1236	0	0.833445718
1237	0	0.834120027
1238	0	0.834794336
1239	0	0.835468645
1240	0	0.836142953
1241	0	0.836817262
1242	0	0.837491571
1243	0	0.83816588
1244	0	0.838840189
1245	0	0.839514498
1246	0	0.840188806
1247	0	0.840863115
1248	0	0.841537424
1249	0	0.842211733
1250	0	0.842886042
1251	0	0.843560351
1252	0	0.844234659
1253	0	0.844908968
1254	0	0.845583277
1255	0	0.846257586
1256	0	0.846931895
1257	0	0.847606204
1258	0	0.848280512
1259	0	0.848954821
1260	1.45E-05	0.84962913
1261	1.92E-05	0.850303439
1262	4.23E-05	0.850977748
1263	5.29E-05	0.851652057
1264	5.46E-05	0.852326365
1265	0.00010727	0.853000674
1266	0.000109266	0.853674983
1267	0.000146735	0.854349292
1268	0.000148214	0.855023601
1269	0.000205255	0.85569791
1270	0.000226829	0.856372218
1271	0.000237473	0.857046527
1272	0.00024194	0.857720836
1273	0.00025507	0.858395145
1274	0.000283768	0.859069454
1275	0.000286205	0.859743763
1276	0.000301069	0.860418071
1277	0.000377929	0.86109238
1278	0.000393856	0.861766689
1279	0.000396983	0.862440998
1280	0.000429788	0.863115307
1281	0.000430802	0.863789616
1282	0.000438861	0.864463924
1283	0.000479731	0.865138233
1284	0.000483559	0.865812542
1285	0.000485909	0.866486851
1286	0.000491159	0.86716116
1287	0.000516262	0.867835469
1288	0.000558191	0.868509777
1289	0.000611122	0.869184086
1290	0.000623441	0.869858395
1291	0.000628832	0.870532704
1292	0.000631014	0.871207013
1293	0.000668673	0.871881322
1294	0.000710732	0.87255563
1295	0.000749813	0.873229939
1296	0.000843882	0.873904248
1297	0.000854214	0.874578557
1298	0.000890245	0.875252866
1299	0.00095511	0.875927175
1300	0.000992791	0.876601483
1301	0.001021711	0.877275792
1302	0.001134573	0.877950101
1303	0.001151079	0.87862441
1304	0.001182965	0.879298719
1305	0.001227747	0.879973028
1306	0.001261034	0.880647336
1307	0.00127085	0.881321645
1308	0.001294331	0.881995954
1309	0.001346154	0.882670263
1310	0.001350256	0.883344572
1311	0.001393243	0.884018881
1312	0.001403509	0.884693189
1313	0.001446248	0.885367498
1314	0.001636661	0.886041807
1315	0.00168976	0.886716116
1316	0.001707942	0.887390425
1317	0.001740476	0.888064734
1318	0.001754386	0.888739042
1319	0.001833741	0.889413351
1320	0.001984298	0.89008766
1321	0.00198544	0.890761969
1322	0.002056555	0.891436278
1323	0.002079002	0.892110587
1324	0.002137158	0.892784895
1325	0.002143623	0.893459204
1326	0.002144389	0.894133513
1327	0.002187166	0.894807822
1328	0.002351558	0.895482131
1329	0.002353249	0.89615644
1330	0.002650411	0.896830748
1331	0.002661934	0.897505057
1332	0.00273224	0.898179366
1333	0.002738307	0.898853675
1334	0.002812374	0.899527984
1335	0.002836879	0.900202293
1336	0.002899232	0.900876601
1337	0.003337041	0.90155091
1338	0.00337512	0.902225219
1339	0.003409324	0.902899528
1340	0.003469388	0.903573837
1341	0.003851091	0.904248146
1342	0.003885004	0.904922454
1343	0.004366812	0.905596763
1344	0.004723618	0.906271072
1345	0.004894763	0.906945381
1346	0.004951609	0.90761969
1347	0.005183585	0.908293999
1348	0.005235602	0.908968307
1349	0.00535117	0.909642616
1350	0.005734656	0.910316925
1351	0.005858285	0.910991234
1352	0.005977797	0.911665543
1353	0.005988024	0.912339852
1354	0.00599741	0.91301416
1355	0.006060606	0.913688469
1356	0.006185567	0.914362778
1357	0.00631579	0.915037087
1358	0.007009346	0.915711396
1359	0.007707474	0.916385705
1360	0.00780379	0.917060013
1361	0.008182912	0.917734322
1362	0.008344923	0.918408631
1363	0.008710802	0.91908294
1364	0.008795504	0.919757249
1365	0.008909853	0.920431558
1366	0.009296149	0.921105866
1367	0.00986051	0.921780175
1368	0.009920635	0.922454484
1369	0.009925558	0.923128793
1370	0.010174419	0.923803102
1371	0.01040989	0.924477411
1372	0.01065449	0.925151719
1373	0.010992617	0.925826028
1374	0.011111111	0.926500337
1375	0.011666667	0.927174646
1376	0.011847464	0.927848955
1377	0.012708151	0.928523264
1378	0.013333334	0.929197572
1379	0.013685551	0.929871881
1380	0.013824885	0.93054619
1381	0.013850415	0.931220499
1382	0.014268342	0.931894808
1383	0.014534884	0.932569117
1384	0.014800515	0.933243425
1385	0.015314308	0.933917734
1386	0.015429122	0.934592043
1387	0.015553251	0.935266352
1388	0.018613607	0.935940661
1389	0.018827327	0.93661497
1390	0.019502353	0.937289278
1391	0.01975527	0.937963587
1392	0.020743301	0.938637896
1393	0.020833334	0.939312205
1394	0.021333333	0.939986514
1395	0.022068169	0.940660823
1396	0.022414943	0.941335131
1397	0.022683671	0.94200944
1398	0.022836538	0.942683749
1399	0.023079012	0.943358058
1400	0.024481567	0.944032367
1401	0.024621213	0.944706676
1402	0.026028229	0.945380984
1403	0.026077701	0.946055293
1404	0.02868112	0.946729602
1405	0.028703704	0.947403911
1406	0.031539887	0.94807822
1407	0.032107573	0.948752529
1408	0.034177601	0.949426837
1409	0.036249999	0.950101146
1410	0.036259357	0.950775455
1411	0.037330844	0.951449764
1412	0.037851039	0.952124073
1413	0.038674034	0.952798382
1414	0.040486902	0.95347269
1415	0.04192872	0.954146999
1416	0.043423157	0.954821308
1417	0.044424132	0.955495617
1418	0.045454547	0.956169926
1419	0.048604429	0.956844235
1420	0.049786627	0.957518543
1421	0.054810997	0.958192852
1422	0.057273768	0.958867161
1423	0.057334326	0.95954147
1424	0.059481744	0.960215779
1425	0.059579305	0.960890088
1426	0.060543656	0.961564396
1427	0.063397788	0.962238705
1428	0.063531354	0.962913014
1429	0.063706562	0.963587323
1430	0.068765134	0.964261632
1431	0.069767445	0.964935941
1432	0.071742311	0.965610249
1433	0.074573226	0.966284558
1434	0.07692308	0.966958867
1435	0.079958461	0.967633176
1436	0.081632651	0.968307485
1437	0.08295203	0.968981794
1438	0.084452972	0.969656102
1439	0.08658009	0.970330411
1440	0.095238097	0.97100472
1441	0.096920744	0.971679029
1442	0.099332221	0.972353338
1443	0.101746261	0.973027647
1444	0.105263159	0.973701955
1445	0.109230772	0.974376264
1446	0.113585748	0.975050573
1447	0.11579971	0.975724882
1448	0.116923079	0.976399191
1449	0.125984251	0.9770735
1450	0.130281687	0.977747808
1451	0.134453788	0.978422117
1452	0.134969324	0.979096426
1453	0.13636364	0.979770735
1454	0.136807814	0.980445044
1455	0.142061278	0.981119353
1456	0.146496817	0.981793661
1457	0.148837209	0.98246797
1458	0.154098362	0.983142279
1459	0.155618235	0.983816588
1460	0.16055046	0.984490897
1461	0.160804018	0.985165206
1462	0.165853664	0.985839514
1463	0.168224305	0.986513823
1464	0.169491529	0.987188132
1465	0.178294569	0.987862441
1466	0.219907403	0.98853675
1467	0.223205775	0.989211059
1468	0.242066428	0.989885367
1469	0.258306533	0.990559676
1470	0.279411763	0.991233985
1471	0.290425122	0.991908294
1472	0.294117659	0.992582603
1473	0.305626601	0.993256912
1474	0.310690433	0.99393122
1475	0.332953542	0.994605529
1476	0.465838522	0.995279838
1477	0.512743652	0.995954147
1478	0.554424167	0.996628456
1479	0.665306151	0.997302765
1480	0.821428597	0.997977073
1481	1	0.998651382
1482	1	0.999325691

==> Results/sample_x_y_users_200_C1.txt <==
0	0	0
1	0	0.001798561
2	0	0.003597122
3	0	0.005395683
4	0	0.007194245
5	0	0.008992806
6	0	0.010791367
7	0	0.012589928
8	0	0.014388489
9	0	0.01618705
10	0	0.017985612
11	0	0.019784173
12	0	0.021582734
13	0	0.023381295
14	0	0.025179856
15	0	0.026978417
16	0	0.028776978
17	0	0.03057554
18	0	0.032374101
19	0	0.034172662
20	0	0.035971223
21	0	0.037769784
22	0	0.039568345
23	0	0.041366906
24	0	0.043165468
25	0	0.044964029
26	0	0.04676259
27	0	0.048561151
28	0	0.050359712
29	0	0.052158273
30	0	0.053956835
31	0	0.055755396
32	0	0.057553957
33	0	0.059352518
34	0	0.061151079
35	0	0.06294964
36	0	0.064748201
37	0	0.066546763
38	0	0.068345324
39	0	0.070143885
40	0	0.071942446
41	0	0.073741007
42	0	0.075539568
43	0	0.077338129
44	0	0.079136691
45	0	0.080935252
46	0	0.082733813
47	0	0.084532374
48	0	0.086330935
49	0	0.088129496
50	0	0.089928058
51	0	0.091726619
52	0	0.09352518
53	0	0.095323741
54	0	0.097122302
55	0	0.098920863
56	0	0.100719424
57	0	0.102517986
58	0	0.104316547
59	0	0.106115108
60	0	0.107913669
61	0	0.10971223
62	0	0.111510791
63	0	0.113309353
64	0	0.115107914
65	0	0.116906475
66	0	0.118705036
67	0	0.120503597
68	0	0.122302158
69	0	0.124100719
70	0	0.125899281
71	0	0.127697842
72	0	0.129496403
73	0	0.131294964
74	0	0.133093525
75	0	0.134892086
76	0	0.136690647
77	0	0.138489209
78	0	0.14028777
79	0	0.142086331
80	0	0.143884892
81	0	0.145683453
82	0	0.147482014
83	0	0.149280576
84	0	0.151079137
85	0	0.152877698
86	0	0.154676259
87	0	0.15647482
88	0	0.158273381
89	0	0.160071942
90	0	0.161870504
91	0	0.163669065
92	0	0.165467626
93	0	0.167266187
94	0	0.169064748
95	0	0.170863309
96	0	0.172661871
97	0	0.174460432
98	0	0.176258993
99	0	0.178057554
100	0	0.179856115
101	0	0.181654676
102	0	0.183453237
103	0	0.185251799
104	0	0.18705036
105	0	0.188848921
106	0	0.190647482
107	0	0.192446043
108	0	0.194244604
109	0	0.196043165
110	0	0.197841727
111	0	0.199640288
112	0	0.201438849
113	0	0.20323741
114	0	0.205035971
115	0	0.206834532
116	0	0.208633094
117	0	0.210431655
118	0	0.212230216
119	0	0.214028777
120	0	0.215827338
121	0	0.217625899
122	0	0.21942446
123	0	0.221223022
124	0	0.223021583
125	0	0.224820144
126	0	0.226618705
127	0	0.228417266
128	0	0.230215827
129	0	0.232014388
130	0	0.23381295
131	0	0.235611511
132	0	0.237410072
133	0	0.239208633
134	0	0.241007194
135	0	0.242805755
136	0	0.244604317
137	0	0.246402878
138	0	0.248201439
139	0	0.25
140	0	0.251798561
141	0	0.253597122
142	0	0.255395683
143	0	0.257194245
144	0	0.258992806
145	0	0.260791367
146	0	0.262589928
147	0	0.264388489
148	0	0.26618705
149	0	0.267985612
150	0	0.269784173
151	0	0.271582734
152	0	0.273381295
153	0	0.275179856
154	0	0.276978417
155	0	0.278776978
156	0	0.28057554
157	0	0.282374101
158	0	0.284172662
159	0	0.285971223
160	0	0.287769784
161	0	0.289568345
162	0	0.291366906
163	0	0.293165468
164	0	0.294964029
165	0	0.29676259
166	0	0.298561151
167	0	0.300359712
168	0	0.302158273
169	0	0.303956835
170	0	0.305755396
171	0	0.307553957
172	0	0.309352518
173	0	0.311151079
174	0	0.31294964
175	0	0.314748201
176	0	0.316546763
177	0	0.318345324
178	0	0.320143885
179	0	0.321942446
180	0	0.323741007
181	0	0.325539568
182	0	0.327338129
183	0	0.329136691
184	0	0.330935252
185	0	0.332733813
186	0	0.334532374
187	0	0.336330935
188	0	0.338129496
189	0	0.339928058
190	0	0.341726619
191	0	0.34352518
192	0	0.345323741
193	0	0.347122302
194	0	0.348920863
195	0	0.350719424
196	0	0.352517986
197	0	0.354316547
198	0	0.356115108
199	0	0.357913669
200	0	0.35971223
201	0	0.361510791
202	0	0.363309353
203	0	0.365107914
204	0	0.366906475
205	0	0.368705036
206	0	0.370503597
207	0	0.372302158
208	0	0.374100719
209	0	0.375899281
210	0	0.377697842
211	0	0.379496403
212	0	0.381294964
213	0	0.383093525
214	0	0.384892086
215	0	0.386690647
216	0	0.388489209
217	0	0.39028777
218	0	0.392086331
219	0	0.393884892
220	0	0.395683453
221	0	0.397482014
222	0	0.399280576
223	0	0.401079137
224	0	0.402877698
225	0	0.404676259
226	0	0.40647482
227	0	0.408273381
228	0	0.410071942
229	0	0.411870504
230	0	0.413669065
231	0	0.415467626
232	0	0.417266187
233	0	0.419064748
234	0	0.420863309
235	0	0.422661871
236	0	0.424460432
237	0	0.426258993
238	0	0.428057554
239	0	0.429856115
240	0	0.431654676
241	0	0.433453237
242	0	0.435251799
243	0	0.43705036
244	0	0.438848921
245	0	0.440647482
246	0	0.442446043
247	0	0.444244604
248	0	0.446043165
249	0	0.447841727
250	0	0.449640288
251	0	0.451438849
252	0	0.45323741
253	0	0.455035971
254	0	0.456834532
255	0	0.458633094
256	0	0.460431655
257	0	0.462230216
258	0	0.464028777
259	0	0.465827338
260	0	0.467625899
261	0	0.46942446
262	0	0.471223022
263	0	0.473021583
264	0	0.474820144
265	0	0.476618705
266	0	0.478417266
267	0	0.480215827
268	0	0.482014388
269	0	0.48381295
270	0	0.485611511
271	0	0.487410072
272	0	0.489208633
273	0	0.491007194
274	0	0.492805755
275	0	0.494604317
276	0	0.496402878
277	0	0.498201439
278	0	0.5
279	0	0.501798561
280	0	0.503597122
281	0	0.505395683
282	0	0.507194245
283	0	0.508992806
284	0	0.510791367
285	0	0.512589928
286	0	0.514388489
287	0	0.51618705
288	0	0.517985612
289	0	0.519784173
290	0	0.521582734
291	0	0.523381295
292	0	0.525179856
293	0	0.526978417
294	0	0.528776978
295	0	0.53057554
296	0	0.532374101
297	0	0.534172662
298	0	0.535971223
299	0	0.537769784
300	0	0.539568345
301	0	0.541366906
302	0	0.543165468
303	0	0.544964029
304	0	0.54676259
305	0	0.548561151
306	0	0.550359712
307	0	0.552158273
308	0	0.553956835
309	0	0.555755396
310	0	0.557553957
311	0	0.559352518
312	0	0.561151079
313	0	0.56294964
314	0	0.564748201
315	0	0.566546763
316	0	0.568345324
317	0	0.570143885
318	0	0.571942446
319	0	0.573741007
320	0	0.575539568
321	0	0.577338129
322	0	0.579136691
323	0	0.580935252
324	0	0.582733813
325	0	0.584532374
326	0	0.586330935
327	0	0.588129496
328	0	0.589928058
329	0	0.591726619
330	0	0.59352518
331	0	0.595323741
332	0	0.597122302
333	0	0.598920863
334	0	0.600719424
335	0	0.602517986
336	0	0.604316547
337	0	0.606115108
338	0	0.607913669
339	0	0.60971223
340	0	0.611510791
341	0	0.613309353
342	0	0.615107914
343	0	0.616906475
344	0	0.618705036
345	0	0.620503597
346	0	0.622302158
347	0	0.624100719
348	0	0.625899281
349	0	0.627697842
350	0	0.629496403
351	0	0.631294964
352	0	0.633093525
353	0	0.634892086
354	0	0.636690647
355	0	0.638489209
356	0	0.64028777
357	0	0.642086331
358	0	0.643884892
359	0	0.645683453
360	0	0.647482014
361	0	0.649280576
362	0	0.651079137
363	0	0.652877698
364	0	0.654676259
365	0	0.65647482
366	0	0.658273381
367	0	0.660071942
368	0	0.661870504
369	0	0.663669065
370	0	0.665467626
371	0	0.667266187
372	0	0.669064748
373	0	0.670863309
374	0	0.672661871
375	0	0.674460432
376	0	0.676258993
377	0	0.678057554
378	0	0.679856115
379	0	0.681654676
380	0	0.683453237
381	5.29E-05	0.685251799
382	5.46E-05	0.68705036
383	0.00010727	0.688848921
384	0.000109266	0.690647482
385	0.000148214	0.692446043
386	0.000237473	0.694244604
387	0.00024194	0.696043165
388	0.00025507	0.697841727
389	0.000286205	0.699640288
390	0.000301069	0.701438849
391	0.000377929	0.70323741
392	0.000393856	0.705035971
393	0.000396983	0.706834532
394	0.000438861	0.708633094
395	0.000483559	0.710431655
396	0.000516262	0.712230216
397	0.000558191	0.714028777
398	0.000611122	0.715827338
399	0.000623441	0.717625899
400	0.000628832	0.71942446
401	0.000631014	0.721223022
402	0.000668673	0.723021583
403	0.000710732	0.724820144
404	0.000749813	0.726618705
405	0.000843882	0.728417266
406	0.000890245	0.730215827
407	0.00095511	0.732014388
408	0.000992791	0.73381295
409	0.001021711	0.735611511
410	0.001134573	0.737410072
411	0.001151079	0.739208633
412	0.001227747	0.741007194
413	0.001261034	0.742805755
414	0.00127085	0.744604317
415	0.001294331	0.746402878
416	0.001346154	0.748201439
417	0.001350256	0.75
418	0.001403509	0.751798561
419	0.001446248	0.753597122
420	0.001636661	0.755395683
421	0.00168976	0.757194245
422	0.001707942	0.758992806
423	0.001740476	0.760791367
424	0.001754386	0.762589928
425	0.002056555	0.764388489
426	0.002079002	0.76618705
427	0.002137158	0.767985612
428	0.002143623	0.769784173
429	0.002351558	0.771582734
430	0.002650411	0.773381295
431	0.002661934	0.775179856
432	0.00273224	0.776978417
433	0.002738307	0.778776978
434	0.002836879	0.78057554
435	0.002899232	0.782374101
436	0.003337041	0.784172662
437	0.00337512	0.785971223
438	0.003409324	0.787769784
439	0.003469388	0.789568345
440	0.003851091	0.791366906
441	0.003885004	0.793165468
442	0.004366812	0.794964029
443	0.004951609	0.79676259
444	0.005183585	0.798561151
445	0.00535117	0.800359712
446	0.005734656	0.802158273
447	0.005858285	0.803956835
448	0.005977797	0.805755396
449	0.005988024	0.807553957
450	0.006060606	0.809352518
451	0.00631579	0.811151079
452	0.008182912	0.81294964
453	0.008710802	0.814748201
454	0.008909853	0.816546763
455	0.009920635	0.818345324
456	0.009925558	0.820143885
457	0.01040989	0.821942446
458	0.010992617	0.823741007
459	0.011111111	0.825539568
460	0.012708151	0.827338129
461	0.013685551	0.829136691
462	0.013824885	0.830935252
463	0.013850415	0.832733813
464	0.014268342	0.834532374
465	0.014534884	0.836330935
466	0.015314308	0.838129496
467	0.015429122	0.839928058
468	0.015553251	0.841726619
469	0.018613607	0.84352518
470	0.018827327	0.845323741
471	0.019502353	0.847122302
472	0.01975527	0.848920863
473	0.020833334	0.850719424
474	0.021333333	0.852517986
475	0.022068169	0.854316547
476	0.022414943	0.856115108
477	0.022836538	0.857913669
478	0.023079012	0.85971223
479	0.024481567	0.861510791
480	0.024621213	0.863309353
481	0.026028229	0.865107914
482	0.026077701	0.866906475
483	0.02868112	0.868705036
484	0.028703704	0.870503597
485	0.032107573	0.872302158
486	0.034177601	0.874100719
487	0.036249999	0.875899281
488	0.036259357	0.877697842
489	0.037330844	0.879496403
490	0.037851039	0.881294964
491	0.038674034	0.883093525
492	0.040486902	0.884892086
493	0.04192872	0.886690647
494	0.043423157	0.888489209
495	0.044424132	0.89028777
496	0.045454547	0.892086331
497	0.048604429	0.893884892
498	0.049786627	0.895683453
499	0.054810997	0.897482014
500	0.057273768	0.899280576
501	0.057334326	0.901079137
502	0.059481744	0.902877698
503	0.059579305	0.904676259
504	0.063397788	0.90647482
505	0.063706562	0.908273381
506	0.068765134	0.910071942
507	0.069767445	0.911870504
508	0.071742311	0.913669065
509	0.074573226	0.915467626
510	0.07692308	0.917266187
511	0.081632651	0.919064748
512	0.08295203	0.920863309
513	0.084452972	0.922661871
514	0.095238097	0.924460432
515	0.096920744	0.926258993
516	0.099332221	0.928057554
517	0.101746261	0.929856115
518	0.105263159	0.931654676
519	0.109230772	0.933453237
520	0.113585748	0.935251799
521	0.11579971	0.93705036
522	0.116923079	0.938848921
523	0.125984251	0.940647482
524	0.130281687	0.942446043
525	0.134453788	0.944244604
526	0.134969324	0.946043165
527	0.13636364	0.947841727
528	0.136807814	0.949640288
529	0.142061278	0.951438849
530	0.146496817	0.95323741
531	0.148837209	0.955035971
532	0.154098362	0.956834532
533	0.155618235	0.958633094
534	0.16055046	0.960431655
535	0.160804018	0.962230216
536	0.165853664	0.964028777
537	0.168224305	0.965827338
538	0.169491529	0.967625899
539	0.178294569	0.96942446
540	0.223205775	0.971223022
541	0.242066428	0.973021583
542	0.258306533	0.974820144
543	0.279411763	0.976618705
544	0.290425122	0.978417266
545	0.294117659	0.980215827
546	0.305626601	0.982014388
547	0.310690433	0.98381295
548	0.332953542	0.985611511
549	0.465838522	0.987410072
550	0.512743652	0.989208633
551	0.554424167	0.991007194
552	0.665306151	0.992805755
553	0.821428597	0.994604317
554	1	0.996402878
555	1	0.998201439

==> Results/sample_x_y_users_200_C2.txt <==
0	0	0
1	0	0.001845018
2	0	0.003690037
3	0	0.005535055
4	0	0.007380074
5	0	0.009225092
6	0	0.011070111
7	0	0.012915129
8	0	0.014760148
9	0	0.016605166
10	0	0.018450185
11	0	0.020295203
12	0	0.022140221
13	0	0.02398524
14	0	0.025830258
15	0	0.027675277
16	0	0.029520295
17	0	0.031365314
18	0	0.033210332
19	0	0.035055351
20	0	0.036900369
21	0	0.038745387
22	0	0.040590406
23	0	0.042435424
24	0	0.044280443
25	0	0.046125461
26	0	0.04797048
27	0	0.049815498
28	0	0.051660517
29	0	0.053505535
30	0	0.055350554
31	0	0.057195572
32	0	0.05904059
33	0	0.060885609
34	0	0.062730627
35	0	0.064575646
36	0	0.066420664
37	0	0.068265683
38	0	0.070110701
39	0	0.07195572
40	0	0.073800738
41	0	0.075645756
42	0	0.077490775
43	0	0.079335793
44	0	0.081180812
45	0	0.08302583
46	0	0.084870849
47	0	0.086715867
48	0	0.088560886
49	0	0.090405904
50	0	0.092250923
51	0	0.094095941
52	0	0.095940959
53	0	0.097785978
54	0	0.099630996
55	0	0.101476015
56	0	0.103321033
57	0	0.105166052
58	0	0.10701107
59	0	0.108856089
60	0	0.110701107
61	0	0.112546125
62	0	0.114391144
63	0	0.116236162
64	0	0.118081181
65	0	0.119926199
66	0	0.121771218
67	0	0.123616236
68	0	0.125461255
69	0	0.127306273
70	0	0.129151292
71	0	0.13099631
72	0	0.132841328
73	0	0.134686347
74	0	0.136531365
75	0	0.138376384
76	0	0.140221402
77	0	0.142066421
78	0	0.143911439
79	0	0.145756458
80	0	0.147601476
81	0	0.149446494
82	0	0.151291513
83	0	0.153136531
84	0	0.15498155
85	0	0.156826568
86	0	0.158671587
87	0	0.160516605
88	0	0.162361624
89	0	0.164206642
90	0	0.166051661
91	0	0.167896679
92	0	0.169741697
93	0	0.171586716
94	0	0.173431734
95	0	0.175276753
96	0	0.177121771
97	0	0.17896679
98	0	0.180811808
99	0	0.182656827
100	0	0.184501845
101	0	0.186346863
102	0	0.188191882
103	0	0.1900369
104	0	0.191881919
105	0	0.193726937
106	0	0.195571956
107	0	0.197416974
108	0	0.199261993
109	0	0.201107011
110	0	0.20295203
111	0	0.204797048
112	0	0.206642066
113	0	0.208487085
114	0	0.210332103
115	0	0.212177122
116	0	0.21402214
117	0	0.215867159
118	0	0.217712177
119	0	0.219557196
120	0	0.221402214
121	0	0.223247232
122	0	0.225092251
123	0	0.226937269
124	0	0.228782288
125	0	0.230627306
126	0	0.232472325
127	0	0.234317343
128	0	0.236162362
129	0	0.23800738
130	0	0.239852399
131	0	0.241697417
132	0	0.243542435
133	0	0.245387454
134	0	0.247232472
135	0	0.249077491
136	0	0.250922509
137	0	0.252767528
138	0	0.254612546
139	0	0.256457565
140	0	0.258302583
141	0	0.260147601
142	0	0.26199262
143	0	0.263837638
144	0	0.265682657
145	0	0.267527675
146	0	0.269372694
147	0	0.271217712
148	0	0.273062731
149	0	0.274907749
150	0	0.276752768
151	0	0.278597786
152	0	0.280442804
153	0	0.282287823
154	0	0.284132841
155	0	0.28597786
156	0	0.287822878
157	0	0.289667897
158	0	0.291512915
159	0	0.293357934
160	0	0.295202952
161	0	0.29704797
162	0	0.298892989
163	0	0.300738007
164	0	0.302583026
165	0	0.304428044
166	0	0.306273063
167	0	0.308118081
168	0	0.3099631
169	0	0.311808118
170	0	0.313653137
171	0	0.315498155
172	0	0.317343173
173	0	0.319188192
174	0	0.32103321
175	0	0.322878229
176	0	0.324723247
177	0	0.326568266
178	0	0.328413284
179	0	0.330258303
180	0	0.332103321
181	0	0.333948339
182	0	0.335793358
183	0	0.337638376
184	0	0.339483395
185	0	0.341328413
186	0	0.343173432
187	0	0.34501845
188	0	0.346863469
189	0	0.348708487
190	0	0.350553506
191	0	0.352398524
192	0	0.354243542
193	0	0.356088561
194	0	0.357933579
195	0	0.359778598
196	0	0.361623616
197	0	0.363468635
198	0	0.365313653
199	0	0.367158672
200	0	0.36900369
201	0	0.370848708
202	0	0.372693727
203	0	0.374538745
204	0	0.376383764
205	0	0.378228782
206	0	0.380073801
207	0	0.381918819
208	0	0.383763838
209	0	0.385608856
210	0	0.387453875
211	0	0.389298893
212	0	0.391143911
213	0	0.39298893
214	0	0.394833948
215	0	0.396678967
216	0	0.398523985
217	0	0.400369004
218	0	0.402214022
219	0	0.404059041
220	0	0.405904059
221	0	0.407749077
222	0	0.409594096
223	0	0.411439114
224	0	0.413284133
225	0	0.415129151
226	0	0.41697417
227	0	0.418819188
228	0	0.420664207
229	0	0.422509225
230	0	0.424354244
231	0	0.426199262
232	0	0.42804428
233	0	0.429889299
234	0	0.431734317
235	0	0.433579336
236	0	0.435424354
237	0	0.437269373
238	0	0.439114391
239	0	0.44095941
240	0	0.442804428
241	0	0.444649446
242	0	0.446494465
243	0	0.448339483
244	0	0.450184502
245	0	0.45202952
246	0	0.453874539
247	0	0.455719557
248	0	0.457564576
249	0	0.459409594
250	0	0.461254613
251	0	0.463099631
252	0	0.464944649
253	0	0.466789668
254	0	0.468634686
255	0	0.470479705
256	0	0.472324723
257	0	0.474169742
258	0	0.47601476
259	0	0.477859779
260	0	0.479704797
261	0	0.481549815
262	0	0.483394834
263	0	0.485239852
264	0	0.487084871
265	0	0.488929889
266	0	0.490774908
267	0	0.492619926
268	0	0.494464945
269	0	0.496309963
270	0	0.498154982
271	0	0.5
272	0	0.501845018
273	0	0.503690037
274	0	0.505535055
275	0	0.507380074
276	0	0.509225092
277	0	0.511070111
278	0	0.512915129
279	0	0.514760148
280	0	0.516605166
281	0	0.518450185
282	0	0.520295203
283	0	0.522140221
284	0	0.52398524
285	0	0.525830258
286	0	0.527675277
287	0	0.529520295
288	0	0.531365314
289	0	0.533210332
290	0	0.535055351
291	0	0.536900369
292	0	0.538745387
293	0	0.540590406
294	0	0.542435424
295	0	0.544280443
296	0	0.546125461
297	0	0.54797048
298	0	0.549815498
299	0	0.551660517
300	0	0.553505535
301	0	0.555350554
302	0	0.557195572
303	0	0.55904059
304	0	0.560885609
305	0	0.562730627
306	0	0.564575646
307	0	0.566420664
308	0	0.568265683
309	0	0.570110701
310	0	0.57195572
311	0	0.573800738
312	0	0.575645756
313	0	0.577490775
314	0	0.579335793
315	0	0.581180812
316	0	0.58302583
317	0	0.584870849
318	0	0.586715867
319	0	0.588560886
320	0	0.590405904
321	0	0.592250923
322	0	0.594095941
323	0	0.595940959
324	0	0.597785978
325	0	0.599630996
326	0	0.601476015
327	0	0.603321033
328	0	0.605166052
329	0	0.60701107
330	0	0.608856089
331	0	0.610701107
332	0	0.612546125
333	0	0.614391144
334	0	0.616236162
335	0	0.618081181
336	0	0.619926199
337	0	0.621771218
338	0	0.623616236
339	0	0.625461255
340	0	0.627306273
341	0	0.629151292
342	0	0.63099631
343	0	0.632841328
344	0	0.634686347
345	0	0.636531365
346	0	0.638376384
347	0	0.640221402
348	0	0.642066421
349	0	0.643911439
350	0	0.645756458
351	0	0.647601476
352	0	0.649446494
353	0	0.651291513
354	0	0.653136531
355	0	0.65498155
356	0	0.656826568
357	0	0.658671587
358	0	0.660516605
359	0	0.662361624
360	0	0.664206642
361	0	0.666051661
362	0	0.667896679
363	0	0.669741697
364	0	0.671586716
365	0	0.673431734
366	0	0.675276753
367	0	0.677121771
368	0	0.67896679
369	0	0.680811808
370	0	0.682656827
371	0	0.684501845
372	0	0.686346863
373	0	0.688191882
374	0	0.6900369
375	0	0.691881919
376	0	0.693726937
377	0	0.695571956
378	0	0.697416974
379	0	0.699261993
380	0	0.701107011
381	0	0.70295203
382	0	0.704797048
383	0	0.706642066
384	0	0.708487085
385	0	0.710332103
386	0	0.712177122
387	0	0.71402214
388	0	0.715867159
389	0	0.717712177
390	0	0.719557196
391	0	0.721402214
392	0	0.723247232
393	0	0.725092251
394	0	0.726937269
395	0	0.728782288
396	0	0.730627306
397	0	0.732472325
398	0	0.734317343
399	0	0.736162362
400	0	0.73800738
401	0	0.739852399
402	0	0.741697417
403	0	0.743542435
404	0	0.745387454
405	0	0.747232472
406	0	0.749077491
407	0	0.750922509
408	0	0.752767528
409	0	0.754612546
410	0	0.756457565
411	0	0.758302583
412	0	0.760147601
413	0	0.76199262
414	0	0.763837638
415	0	0.765682657
416	0	0.767527675
417	0	0.769372694
418	0	0.771217712
419	0	0.773062731
420	0	0.774907749
421	0	0.776752768
422	0	0.778597786
423	0	0.780442804
424	0	0.782287823
425	0	0.784132841
426	0	0.78597786
427	0	0.787822878
428	0	0.789667897
429	0	0.791512915
430	0	0.793357934
431	0	0.795202952
432	0	0.79704797
433	0	0.798892989
434	0	0.800738007
435	0	0.802583026
436	0	0.804428044
437	0	0.806273063
438	0	0.808118081
439	0	0.8099631
440	0	0.811808118
441	0	0.813653137
442	0	0.815498155
443	0	0.817343173
444	0	0.819188192
445	0	0.82103321
446	0	0.822878229
447	0	0.824723247
448	0	0.826568266
449	0	0.828413284
450	0	0.830258303
451	0	0.832103321
452	0	0.833948339
453	0	0.835793358
454	0	0.837638376
455	0	0.839483395
456	0	0.841328413
457	0	0.843173432
458	0	0.84501845
459	0	0.846863469
460	0	0.848708487
461	0	0.850553506
462	0	0.852398524
463	0	0.854243542
464	0	0.856088561
465	0	0.857933579
466	0	0.859778598
467	0	0.861623616
468	0	0.863468635
469	0	0.865313653
470	0	0.867158672
471	0	0.86900369
472	0	0.870848708
473	0	0.872693727
474	0	0.874538745
475	0	0.876383764
476	0	0.878228782
477	0	0.880073801
478	0	0.881918819
479	0	0.883763838
480	0	0.885608856
481	0	0.887453875
482	0	0.889298893
483	0	0.891143911
484	0	0.89298893
485	0	0.894833948
486	0	0.896678967
487	0	0.898523985
488	0	0.900369004
489	0	0.902214022
490	0	0.904059041
491	0	0.905904059
492	0	0.907749077
493	0	0.909594096
494	0	0.911439114
495	0	0.913284133
496	0	0.915129151
497	0	0.91697417
498	0	0.918819188
499	0	0.920664207
500	0	0.922509225
501	0	0.924354244
502	0	0.926199262
503	0	0.92804428
504	0	0.929889299
505	0	0.931734317
506	0	0.933579336
507	0	0.935424354
508	0	0.937269373
509	0	0.939114391
510	0	0.94095941
511	1.92E-05	0.942804428
512	4.23E-05	0.944649446
513	0.000146735	0.946494465
514	0.000205255	0.948339483
515	0.000283768	0.950184502
516	0.000430802	0.95202952
517	0.000479731	0.953874539
518	0.000491159	0.955719557
519	0.001182965	0.957564576
520	0.001393243	0.959409594
521	0.00198544	0.961254613
522	0.002144389	0.963099631
523	0.004894763	0.964944649
524	0.005235602	0.966789668
525	0.006185567	0.968634686
526	0.007009346	0.970479705
527	0.00780379	0.972324723
528	0.008795504	0.974169742
529	0.009296149	0.97601476
530	0.00986051	0.977859779
531	0.010174419	0.979704797
532	0.01065449	0.981549815
533	0.011666667	0.983394834
534	0.011847464	0.985239852
535	0.013333334	0.987084871
536	0.014800515	0.988929889
537	0.020743301	0.990774908
538	0.022683671	0.992619926
539	0.031539887	0.994464945
540	0.063531354	0.996309963
541	0.08658009	0.998154982
542 1   1

==> Results/sample_x_y_users_200_C3.txt <==
0	0	0
1	0	0.002597403
2	0	0.005194805
3	0	0.007792208
4	0	0.01038961
5	0	0.012987013
6	0	0.015584416
7	0	0.018181818
8	0	0.020779221
9	0	0.023376623
10	0	0.025974026
11	0	0.028571429
12	0	0.031168831
13	0	0.033766234
14	0	0.036363636
15	0	0.038961039
16	0	0.041558442
17	0	0.044155844
18	0	0.046753247
19	0	0.049350649
20	0	0.051948052
21	0	0.054545455
22	0	0.057142857
23	0	0.05974026
24	0	0.062337662
25	0	0.064935065
26	0	0.067532468
27	0	0.07012987
28	0	0.072727273
29	0	0.075324675
30	0	0.077922078
31	0	0.080519481
32	0	0.083116883
33	0	0.085714286
34	0	0.088311688
35	0	0.090909091
36	0	0.093506494
37	0	0.096103896
38	0	0.098701299
39	0	0.101298701
40	0	0.103896104
41	0	0.106493506
42	0	0.109090909
43	0	0.111688312
44	0	0.114285714
45	0	0.116883117
46	0	0.119480519
47	0	0.122077922
48	0	0.124675325
49	0	0.127272727
50	0	0.12987013
51	0	0.132467532
52	0	0.135064935
53	0	0.137662338
54	0	0.14025974
55	0	0.142857143
56	0	0.145454545
57	0	0.148051948
58	0	0.150649351
59	0	0.153246753
60	0	0.155844156
61	0	0.158441558
62	0	0.161038961
63	0	0.163636364
64	0	0.166233766
65	0	0.168831169
66	0	0.171428571
67	0	0.174025974
68	0	0.176623377
69	0	0.179220779
70	0	0.181818182
71	0	0.184415584
72	0	0.187012987
73	0	0.18961039
74	0	0.192207792
75	0	0.194805195
76	0	0.197402597
77	0	0.2
78	0	0.202597403
79	0	0.205194805
80	0	0.207792208
81	0	0.21038961
82	0	0.212987013
83	0	0.215584416
84	0	0.218181818
85	0	0.220779221
86	0	0.223376623
87	0	0.225974026
88	0	0.228571429
89	0	0.231168831
90	0	0.233766234
91	0	0.236363636
92	0	0.238961039
93	0	0.241558442
94	0	0.244155844
95	0	0.246753247
96	0	0.249350649
97	0	0.251948052
98	0	0.254545455
99	0	0.257142857
100	0	0.25974026
101	0	0.262337662
102	0	0.264935065
103	0	0.267532468
104	0	0.27012987
105	0	0.272727273
106	0	0.275324675
107	0	0.277922078
108	0	0.280519481
109	0	0.283116883
110	0	0.285714286
111	0	0.288311688
112	0	0.290909091
113	0	0.293506494
114	0	0.296103896
115	0	0.298701299
116	0	0.301298701
117	0	0.303896104
118	0	0.306493506
119	0	0.309090909
120	0	0.311688312
121	0	0.314285714
122	0	0.316883117
123	0	0.319480519
124	0	0.322077922
125	0	0.324675325
126	0	0.327272727
127	0	0.32987013
128	0	0.332467532
129	0	0.335064935
130	0	0.337662338
131	0	0.34025974
132	0	0.342857143
133	0	0.345454545
134	0	0.348051948
135	0	0.350649351
136	0	0.353246753
137	0	0.355844156
138	0	0.358441558
139	0	0.361038961
140	0	0.363636364
141	0	0.366233766
142	0	0.368831169
143	0	0.371428571
144	0	0.374025974
145	0	0.376623377
146	0	0.379220779
147	0	0.381818182
148	0	0.384415584
149	0	0.387012987
150	0	0.38961039
151	0	0.392207792
152	0	0.394805195
153	0	0.397402597
154	0	0.4
155	0	0.402597403
156	0	0.405194805
157	0	0.407792208
158	0	0.41038961
159	0	0.412987013
160	0	0.415584416
161	0	0.418181818
162	0	0.420779221
163	0	0.423376623
164	0	0.425974026
165	0	0.428571429
166	0	0.431168831
167	0	0.433766234
168	0	0.436363636
169	0	0.438961039
170	0	0.441558442
171	0	0.444155844
172	0	0.446753247
173	0	0.449350649
174	0	0.451948052
175	0	0.454545455
176	0	0.457142857
177	0	0.45974026
178	0	0.462337662
179	0	0.464935065
180	0	0.467532468
181	0	0.47012987
182	0	0.472727273
183	0	0.475324675
184	0	0.477922078
185	0	0.480519481
186	0	0.483116883
187	0	0.485714286
188	0	0.488311688
189	0	0.490909091
190	0	0.493506494
191	0	0.496103896
192	0	0.498701299
193	0	0.501298701
194	0	0.503896104
195	0	0.506493506
196	0	0.509090909
197	0	0.511688312
198	0	0.514285714
199	0	0.516883117
200	0	0.519480519
201	0	0.522077922
202	0	0.524675325
203	0	0.527272727
204	0	0.52987013
205	0	0.532467532
206	0	0.535064935
207	0	0.537662338
208	0	0.54025974
209	0	0.542857143
210	0	0.545454545
211	0	0.548051948
212	0	0.550649351
213	0	0.553246753
214	0	0.555844156
215	0	0.558441558
216	0	0.561038961
217	0	0.563636364
218	0	0.566233766
219	0	0.568831169
220	0	0.571428571
221	0	0.574025974
222	0	0.576623377
223	0	0.579220779
224	0	0.581818182
225	0	0.584415584
226	0	0.587012987
227	0	0.58961039
228	0	0.592207792
229	0	0.594805195
230	0	0.597402597
231	0	0.6
232	0	0.602597403
233	0	0.605194805
234	0	0.607792208
235	0	0.61038961
236	0	0.612987013
237	0	0.615584416
238	0	0.618181818
239	0	0.620779221
240	0	0.623376623
241	0	0.625974026
242	0	0.628571429
243	0	0.631168831
244	0	0.633766234
245	0	0.636363636
246	0	0.638961039
247	0	0.641558442
248	0	0.644155844
249	0	0.646753247
250	0	0.649350649
251	0	0.651948052
252	0	0.654545455
253	0	0.657142857
254	0	0.65974026
255	0	0.662337662
256	0	0.664935065
257	0	0.667532468
258	0	0.67012987
259	0	0.672727273
260	0	0.675324675
261	0	0.677922078
262	0	0.680519481
263	0	0.683116883
264	0	0.685714286
265	0	0.688311688
266	0	0.690909091
267	0	0.693506494
268	0	0.696103896
269	0	0.698701299
270	0	0.701298701
271	0	0.703896104
272	0	0.706493506
273	0	0.709090909
274	0	0.711688312
275	0	0.714285714
276	0	0.716883117
277	0	0.719480519
278	0	0.722077922
279	0	0.724675325
280	0	0.727272727
281	0	0.72987013
282	0	0.732467532
283	0	0.735064935
284	0	0.737662338
285	0	0.74025974
286	0	0.742857143
287	0	0.745454545
288	0	0.748051948
289	0	0.750649351
290	0	0.753246753
291	0	0.755844156
292	0	0.758441558
293	0	0.761038961
294	0	0.763636364
295	0	0.766233766
296	0	0.768831169
297	0	0.771428571
298	0	0.774025974
299	0	0.776623377
300	0	0.779220779
301	0	0.781818182
302	0	0.784415584
303	0	0.787012987
304	0	0.78961039
305	0	0.792207792
306	0	0.794805195
307	0	0.797402597
308	0	0.8
309	0	0.802597403
310	0	0.805194805
311	0	0.807792208
312	0	0.81038961
313	0	0.812987013
314	0	0.815584416
315	0	0.818181818
316	0	0.820779221
317	0	0.823376623
318	0	0.825974026
319	0	0.828571429
320	0	0.831168831
321	0	0.833766234
322	0	0.836363636
323	0	0.838961039
324	0	0.841558442
325	0	0.844155844
326	0	0.846753247
327	0	0.849350649
328	0	0.851948052
329	0	0.854545455
330	0	0.857142857
331	0	0.85974026
332	0	0.862337662
333	0	0.864935065
334	0	0.867532468
335	0	0.87012987
336	0	0.872727273
337	0	0.875324675
338	0	0.877922078
339	0	0.880519481
340	0	0.883116883
341	0	0.885714286
342	0	0.888311688
343	0	0.890909091
344	0	0.893506494
345	0	0.896103896
346	0	0.898701299
347	0	0.901298701
348	0	0.903896104
349	0	0.906493506
350	0	0.909090909
351	0	0.911688312
352	0	0.914285714
353	0	0.916883117
354	0	0.919480519
355	0	0.922077922
356	0	0.924675325
357	0	0.927272727
358	0	0.92987013
359	0	0.932467532
360	0	0.935064935
361	0	0.937662338
362	0	0.94025974
363	0	0.942857143
364	0	0.945454545
365	0	0.948051948
366	0	0.950649351
367	0	0.953246753
368	1.45E-05	0.955844156
369	0.000226829	0.958441558
370	0.000429788	0.961038961
371	0.000485909	0.963636364
372	0.000854214	0.966233766
373	0.001833741	0.968831169
374	0.001984298	0.971428571
375	0.002187166	0.974025974
376	0.002353249	0.976623377
377	0.002812374	0.979220779
378	0.004723618	0.981818182
379	0.00599741	0.984415584
380	0.007707474	0.987012987
381	0.008344923	0.98961039
382	0.060543656	0.992207792
383	0.079958461	0.994805195
384	0.219907403	0.997402597
385 1   1
